Fast and Accurate Proper Orthogonal Decomposition using Efficient Sampling and Iterative Techniques for Singular Value Decomposition

In this paper, we propose a computationally efficient iterative algorithm for proper orthogonal decomposition (POD) using random sampling based techniques. In this algorithm, additional rows and columns are sampled and a merging technique is used to update the dominant POD modes in each iteration. We derive bounds for the spectral norm of the error introduced by a series of merging operations. We use an existing theorem to get an approximate measure of the quality of subspaces obtained on convergence of the iteration. Results on various datasets indicate that the POD modes and/or the subspaces are approximated with excellent accuracy with a significant runtime improvement over computing the truncated SVD. We also propose a method to compute the POD modes of large matrices that do not fit in the RAM using this iterative sampling and merging algorithms.

==> data/angPOD_COLRSVD_Yalefaces.dat <==
5 -1 2 1 3.5201989238640496e-06
5 -1 2 2 1.2074182697257333e-06
5 -1 2 3 3.818191820832846e-06
5 -1 2 4 0.0
5 -1 2 5 5.81444299846407e-05
20 -1 2 1 3.818191820832846e-06
20 -1 2 2 0.0
20 -1 2 3 3.306651113363206e-06
20 -1 2 4 2.9575586669421963e-06
20 -1 2 5 2.9575586669421963e-06
20 -1 2 6 3.0783246591999756e-06
20 -1 2 7 3.415094585006376e-06
20 -1 2 8 2.561320938754782e-06
20 -1 2 9 3.0783246591999756e-06
20 -1 2 10 0.0
20 -1 2 11 4.00455336570039e-06
20 -1 2 12 6.472370111579961e-05
20 -1 2 13 2.7400681053666684e-05
20 -1 2 14 0.0004002787332308604
20 -1 2 15 0.0024250658549093158
20 -1 2 16 0.004976524867504051
20 -1 2 17 0.025219410650776878
20 -1 2 18 0.0031571874127445014
20 -1 2 19 0.0108212236713103
20 -1 2 20 0.7606846601646636
5 3 0 1 0.01072999548205693
5 3 0 2 0.08799237324820529
5 3 0 3 0.25248995134757685
5 3 0 4 0.22625038673383224
5 3 0 5 5.527942868466027
5 3 1 1 0.010729995549990738
5 3 1 2 0.08799237323577928
5 3 1 3 0.2524899513432465
5 3 1 4 0.2262503867273886
5 3 1 5 5.5279428684658285
20 3 0 1 0.00011238398635989781
20 3 0 2 0.00015570780992524495
20 3 0 3 0.000541722574303467
20 3 0 4 0.0014712251650954096
20 3 0 5 0.005267158045559253
20 3 0 6 0.025099160804924983
20 3 0 7 0.035602803635986634
20 3 0 8 0.12021170783939143
20 3 0 9 0.05222229930679251
20 3 0 10 0.5766104048603304
20 3 0 11 0.7438224839581268
20 3 0 12 1.2962614883863512
20 3 0 13 1.0770809303507134
20 3 0 14 3.0218012647603376
20 3 0 15 2.9932371263266364
20 3 0 16 7.292008149224717
20 3 0 17 9.059478070219752
20 3 0 18 4.337216194341197
20 3 0 19 4.22463077939904
20 3 0 20 34.73057286719388
20 3 1 1 0.00011237101348829045
20 3 1 2 0.0001557218534707008
20 3 1 3 0.0005417313204833951
20 3 1 4 0.0014712281378369857
20 3 1 5 0.005267157491993575
20 3 1 6 0.025099160863008955
20 3 1 7 0.03560280375883025
20 3 1 8 0.12021170783029583
20 3 1 9 0.05222229935564623
20 3 1 10 0.5766104048704439
20 3 1 11 0.7438224839684168
20 3 1 12 1.2962614883846642
20 3 1 13 1.0770809303524056
20 3 1 14 3.0218012647675776
20 3 1 15 2.9932371263233475
20 3 1 16 7.292008149236544
20 3 1 17 9.059478070241525
20 3 1 18 4.337216194353057
20 3 1 19 4.2246307793927365
20 3 1 20 34.73057286721498


==> data/angPOD_CTSVD_ES_no_scaling_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.5940776753667136
5 0.6 0.6 2 0.4713307764229806
5 0.6 0.6 3 0.8073833896011026
5 0.6 0.6 4 0.9494655804939581
5 0.6 0.6 5 1.7283489120751636
20 0.6 0.6 1 0.01947635240364066
20 0.6 0.6 2 0.03498706979633382
20 0.6 0.6 3 0.031067712679597077
20 0.6 0.6 4 0.03340072667210412
20 0.6 0.6 5 0.08644453177466128
20 0.6 0.6 6 0.0759395823052733
20 0.6 0.6 7 0.17508334047473922
20 0.6 0.6 8 0.2266620254563111
20 0.6 0.6 9 0.32199629226326726
20 0.6 0.6 10 0.31251168943456076
20 0.6 0.6 11 0.3457450782312276
20 0.6 0.6 12 1.7221055832032923
20 0.6 0.6 13 1.7400857159243632
20 0.6 0.6 14 1.3328040234325025
20 0.6 0.6 15 0.8086008665777422
20 0.6 0.6 16 1.0784612419936552
20 0.6 0.6 17 3.3308486613691355
20 0.6 0.6 18 3.3985014489457197
20 0.6 0.6 19 0.786711767785188
20 0.6 0.6 20 1.19104049731817


==> data/angPOD_CTSVD_ES_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 1.3063850371251895
2 0.7 0.6 2 4.8319887326215865
10 0.7 0.6 1 0.0025379916235319434
10 0.7 0.6 2 0.10450450690877756
10 0.7 0.6 3 0.12492598221004492
10 0.7 0.6 4 0.18366102234276674
10 0.7 0.6 5 0.14869001552138128
10 0.7 0.6 6 0.2500107229129671
10 0.7 0.6 7 0.20940886421578447
10 0.7 0.6 8 0.3536410846220754
10 0.7 0.6 9 0.28826449254444425
10 0.7 0.6 10 0.4373990998411666


==> data/angPOD_CTSVD_ES_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.5776750073022043
2 0.7 0.6 2 2.3380603208953277
10 0.7 0.6 1 0.0064463512471639945
10 0.7 0.6 2 0.007588859643486009
10 0.7 0.6 3 0.051472543028074184
10 0.7 0.6 4 0.08970683906898598
10 0.7 0.6 5 0.23487344644364233
10 0.7 0.6 6 0.274086891923405
10 0.7 0.6 7 0.4385938942964406
10 0.7 0.6 8 0.6878975911361489
10 0.7 0.6 9 0.707447501048188
10 0.7 0.6 10 0.8602497577289904


==> data/angPOD_CTSVD_ES_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 2.6196191997933176
2 0.7 0.6 2 2.913338843386327
10 1 0.75 1 0.1095684091869932
10 1 0.75 2 0.1673206286612235
10 1 0.75 3 0.3624376500433809
10 1 0.75 4 0.4325972870698807
10 1 0.75 5 0.49830738682254955
10 1 0.75 6 0.8883520851373369
10 1 0.75 7 1.4487484391843224
10 1 0.75 8 1.4317336542543115
10 1 0.75 9 2.1291509796138675
10 1 0.75 10 2.519366483279448


==> data/angPOD_CTSVD_LS_no_scaling_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.6179180740422322
5 0.6 0.6 2 0.7689726291591384
5 0.6 0.6 3 1.227756924887976
5 0.6 0.6 4 1.2409245736748098
5 0.6 0.6 5 2.092022695249386
20 0.6 0.6 1 0.01936555952968335
20 0.6 0.6 2 0.03391149388420159
20 0.6 0.6 3 0.03110929122361278
20 0.6 0.6 4 0.03401434895231486
20 0.6 0.6 5 0.09041678564648402
20 0.6 0.6 6 0.08154447946581572
20 0.6 0.6 7 0.18120013212334818
20 0.6 0.6 8 0.21439459139216122
20 0.6 0.6 9 0.31264153720016086
20 0.6 0.6 10 0.2926817519650204
20 0.6 0.6 11 0.3825908406449854
20 0.6 0.6 12 1.799482521489161
20 0.6 0.6 13 1.8088702041994988
20 0.6 0.6 14 1.3369683283898945
20 0.6 0.6 15 0.7922818756317529
20 0.6 0.6 16 1.1279810258717575
20 0.6 0.6 17 2.451918804191924
20 0.6 0.6 18 2.611677228991302
20 0.6 0.6 19 0.8046598487304029
20 0.6 0.6 20 1.097339820613434


==> data/angPOD_CTSVD_LS_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 1.4986400765665766
2 0.7 0.6 2 12.400582692760095
10 0.7 0.6 1 0.0012418307176521473
10 0.7 0.6 2 0.2115240672745492
10 0.7 0.6 3 0.19045413290394067
10 0.7 0.6 4 0.2341512042343175
10 0.7 0.6 5 0.21916448346443718
10 0.7 0.6 6 0.29626883926477
10 0.7 0.6 7 0.2916782832763169
10 0.7 0.6 8 1.1282625326291222
10 0.7 0.6 9 1.1433806267532423
10 0.7 0.6 10 0.6100322208171743


==> data/angPOD_CTSVD_LS_no_scaling_iterate_Yalefaces.dat <==
5 0.6 0.6 1 1.5731247523644374
5 0.6 0.6 2 1.4210118233120665
5 0.6 0.6 3 1.819938087824749
5 0.6 0.6 4 2.396686676970418
5 0.6 0.6 5 3.737094329032422
20 0.6 0.6 1 0.0025918970542810607
20 0.6 0.6 2 0.00365632170036519
20 0.6 0.6 3 0.005173078285774262
20 0.6 0.6 4 0.007057255057799359
20 0.6 0.6 5 0.010399238080091536
20 0.6 0.6 6 0.009599659169086141
20 0.6 0.6 7 0.014704991770365087
20 0.6 0.6 8 0.01952336088632219
20 0.6 0.6 9 0.030204648519991235
20 0.6 0.6 10 0.029508643839367306
20 0.6 0.6 11 0.03677497811615027
20 0.6 0.6 12 0.057093093269723276
20 0.6 0.6 13 0.054621244456077606
20 0.6 0.6 14 0.052693893294675456
20 0.6 0.6 15 0.08092785996327158
20 0.6 0.6 16 0.12151399131918249
20 0.6 0.6 17 0.10366767812467191
20 0.6 0.6 18 0.10557821559404292
20 0.6 0.6 19 0.12915967566426576
20 0.6 0.6 20 0.26962595611524465


==> data/angPOD_CTSVD_LS_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 1.2993752155963596
2 0.7 0.6 2 1.2521632793160384
10 0.7 0.6 1 0.02754884732288303
10 0.7 0.6 2 0.022754231503477874
10 0.7 0.6 3 0.04256500564597055
10 0.7 0.6 4 0.06986322538873867
10 0.7 0.6 5 0.15236438178399744
10 0.7 0.6 6 0.195128062368758
10 0.7 0.6 7 0.34760432393960417
10 0.7 0.6 8 0.44837304650697485
10 0.7 0.6 9 0.4958644439134429
10 0.7 0.6 10 0.605387667441326


==> data/angPOD_CTSVD_LS_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 2.8317525456748034
2 0.7 0.6 2 3.1563682960067063
10 1 0.75 1 0.10499051269469839
10 1 0.75 2 0.15203336203742848
10 1 0.75 3 0.3377097235821449
10 1 0.75 4 0.39978730876826835
10 1 0.75 5 0.4458645855151599
10 1 0.75 6 0.8159256545031884
10 1 0.75 7 1.4069028947640139
10 1 0.75 8 1.4602292052207453
10 1 0.75 9 1.9844299437081436
10 1 0.75 10 2.366100782249277


==> data/angPOD_CTSVD_US_no_scaling_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.5010809747619529
5 0.6 0.6 2 0.792368604564938
5 0.6 0.6 3 0.9248874988677999
5 0.6 0.6 4 1.0052009957165493
5 0.6 0.6 5 2.0925749361050703
20 0.6 0.6 1 0.019318631149414175
20 0.6 0.6 2 0.03391207469715302
20 0.6 0.6 3 0.032350939121813395
20 0.6 0.6 4 0.034080470786843724
20 0.6 0.6 5 0.09004337180315419
20 0.6 0.6 6 0.07582377297312275
20 0.6 0.6 7 0.17883278840772504
20 0.6 0.6 8 0.22562405889324985
20 0.6 0.6 9 0.3294164125351038
20 0.6 0.6 10 0.3060610771454806
20 0.6 0.6 11 0.36406639133886154
20 0.6 0.6 12 1.9199034428359385
20 0.6 0.6 13 1.9553086808642697
20 0.6 0.6 14 1.3517265103793579
20 0.6 0.6 15 0.8163846860049483
20 0.6 0.6 16 1.0680632491187172
20 0.6 0.6 17 2.582540001691683
20 0.6 0.6 18 2.710490139217075
20 0.6 0.6 19 0.8569069387653798
20 0.6 0.6 20 1.0836844610805805


==> data/angPOD_CTSVD_US_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 1.5173613462836815
2 0.7 0.6 2 12.070154480544756
10 0.7 0.6 1 0.0013918930122195795
10 0.7 0.6 2 0.15274844453467948
10 0.7 0.6 3 0.1329917413127853
10 0.7 0.6 4 0.2234964632739103
10 0.7 0.6 5 0.29735692775807543
10 0.7 0.6 6 0.32940930567041776
10 0.7 0.6 7 0.3099486494064181
10 0.7 0.6 8 1.3919091347865553
10 0.7 0.6 9 1.415909592459841
10 0.7 0.6 10 0.590383596518064


==> data/angPOD_CTSVD_US_no_scaling_iterate_Yalefaces.dat <==
5 0.6 0.6 1 1.8406366929487372
5 0.6 0.6 2 1.5985606219428015
5 0.6 0.6 3 1.8852574003388196
5 0.6 0.6 4 2.0568769101761766
5 0.6 0.6 5 3.029476443871298
20 0.6 0.6 1 0.28828475195653513
20 0.6 0.6 2 0.33889391147264425
20 0.6 0.6 3 0.3472941521476251
20 0.6 0.6 4 0.3992304101523707
20 0.6 0.6 5 0.5398298147400985
20 0.6 0.6 6 0.502747788958901
20 0.6 0.6 7 0.5830157063167364
20 0.6 0.6 8 0.6718530096878338
20 0.6 0.6 9 0.7562512589209052
20 0.6 0.6 10 0.7519947399656395
20 0.6 0.6 11 0.840233528999623
20 0.6 0.6 12 0.9028908735435293
20 0.6 0.6 13 0.7673538001359121
20 0.6 0.6 14 0.9578978393149269
20 0.6 0.6 15 1.1031561364140607
20 0.6 0.6 16 1.2304825143037048
20 0.6 0.6 17 1.160510055628845
20 0.6 0.6 18 1.2378217507243408
20 0.6 0.6 19 1.2303400332748595
20 0.6 0.6 20 1.3207590118665673


==> data/angPOD_CTSVD_US_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 1.46782917113088
2 0.7 0.6 2 1.3127206256643458
10 0.7 0.6 1 0.01657618538407999
10 0.7 0.6 2 0.026695253325725435
10 0.7 0.6 3 0.0895030493863268
10 0.7 0.6 4 0.12450478217627835
10 0.7 0.6 5 0.21861094182524007
10 0.7 0.6 6 0.24507931768072946
10 0.7 0.6 7 0.4320210482359289
10 0.7 0.6 8 0.45110652791764244
10 0.7 0.6 9 0.5445979449635127
10 0.7 0.6 10 0.6563250922130536


==> data/angPOD_CTSVD_US_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 0.8316815032235169
2 0.7 0.6 2 0.9130356216045806
10 1 0.75 1 0.10789476859651366
10 1 0.75 2 0.1699353643112958
10 1 0.75 3 0.3504803562177262
10 1 0.75 4 0.4267748556217299
10 1 0.75 5 0.5103680288166311
10 1 0.75 6 0.8569190007960908
10 1 0.75 7 1.6413513316186397
10 1 0.75 8 1.6970567727446972
10 1 0.75 9 2.0036767353325544
10 1 0.75 10 2.5868281391918884


==> data/angPOD_CTSVD_drineas_V_2D.dat <==
2 1 0.8 1 11.8886833949
2 1 0.8 2 73.9987583415
5 1 0.1 1 nan
5 1 0.1 2 81.1865728493
5 1 0.1 3 81.8541347257
5 1 0.1 4 34.4820437032
5 1 0.1 5 38.2983237997
10 1.04 0.94 1 nan
10 1.04 0.94 2 22.3984957231
10 1.04 0.94 3 14.6083607375
10 1.04 0.94 4 37.8237115286
10 1.04 0.94 5 25.8511605382
10 1.04 0.94 6 77.1560910657
10 1.04 0.94 7 81.8156245818
10 1.04 0.94 8 76.935959602
10 1.04 0.94 9 69.938347604
10 1.04 0.94 10 64.2269252265


==> data/angPOD_CTSVD_drineas_croppedYalefaces.dat <==
2 1 0.8 1 44.0686776868
2 1 0.8 2 40.517958531
5 1 0.1 1 43.9527308116
5 1 0.1 2 42.71550767
5 1 0.1 3 nan
5 1 0.1 4 13.0804911334
5 1 0.1 5 22.936609851
10 0.9 0.7 1 34.8624630687
10 0.9 0.7 2 33.3411069983
10 0.9 0.7 3 12.1303046065
10 0.9 0.7 4 8.70212644952
10 0.9 0.7 5 16.7675083871
10 0.9 0.7 6 16.7985054962
10 0.9 0.7 7 37.2545264709
10 0.9 0.7 8 40.0786553293
10 0.9 0.7 9 35.3722711032
10 0.9 0.7 10 74.7780950956


==> data/angPOD_CTSVD_drineas_ext_Yalefaces_wo_Ambient.dat <==
5 0.5 0.9 1 14.092124045
5 0.5 0.9 2 4.14461246322
5 0.5 0.9 3 nan
5 0.5 0.9 4 9.27425132471
5 0.5 0.9 5 nan
10 0.62 0.9 1 nan
10 0.62 0.9 2 nan
10 0.62 0.9 3 5.98453452012
10 0.62 0.9 4 5.97134022689
10 0.62 0.9 5 13.2309744966
10 0.62 0.9 6 9.08517862994
10 0.62 0.9 7 5.9629301521
10 0.62 0.9 8 7.58407007982
10 0.62 0.9 9 14.1660471225
10 0.62 0.9 10 12.8412821825
20 0.83 0.9 1 7.73375253979
20 0.83 0.9 2 3.85504142736
20 0.83 0.9 3 5.55275512225
20 0.83 0.9 4 nan
20 0.83 0.9 5 18.5000317072
20 0.83 0.9 6 17.1774488934
20 0.83 0.9 7 5.71024229691
20 0.83 0.9 8 nan
20 0.83 0.9 9 6.05874696812
20 0.83 0.9 10 9.29266628065
20 0.83 0.9 11 7.03235869901
20 0.83 0.9 12 21.2190299416
20 0.83 0.9 13 24.9103016007
20 0.83 0.9 14 15.0558323565
20 0.83 0.9 15 18.2505955734
20 0.83 0.9 16 38.6839067652
20 0.83 0.9 17 49.7011455146
20 0.83 0.9 18 38.5285573813
20 0.83 0.9 19 12.9696174074
20 0.83 0.9 20 83.256838424


==> data/angPOD_CTSVD_drineas_faces.dat <==
2 1 0.8 1 28.9967191874
2 1 0.8 2 80.2235297756
5 1 1 1 31.6625284702
5 1 1 2 37.9196455525
5 1 1 3 29.7160838694
5 1 1 4 48.0816000713
5 1 1 5 44.6446001453
10 1.3 1 1 18.7455423264
10 1.3 1 2 18.6281892786
10 1.3 1 3 25.8834296429
10 1.3 1 4 33.7154570917
10 1.3 1 5 37.6559866473
10 1.3 1 6 35.3726075533
10 1.3 1 7 44.2927973556
10 1.3 1 8 51.0653150479
10 1.3 1 9 55.7456550775
10 1.3 1 10 65.5993669113


==> data/angPOD_CTSVD_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 0.9436201003405019
2 0.7 0.6 2 6.999018389761781
10 0.7 0.6 1 0.0013833075004819678
10 0.7 0.6 2 0.18500160557647902
10 0.7 0.6 3 0.148473454124367
10 0.7 0.6 4 0.2466275946444789
10 0.7 0.6 5 0.2564893275420359
10 0.7 0.6 6 0.33904188343420416
10 0.7 0.6 7 0.31062542247968095
10 0.7 0.6 8 0.6288157965511892
10 0.7 0.6 9 0.5843297254360459
10 0.7 0.6 10 0.6423050285069103


==> data/angPOD_CTSVD_no_scaling_iterate_Yalefaces.dat <==
5 0.6 0.6 1 2.3092055221921974
5 0.6 0.6 2 2.1965599979155273
5 0.6 0.6 3 2.917159997033442
5 0.6 0.6 4 2.755782692442667
5 0.6 0.6 5 3.7222937011790687
20 0.6 0.6 1 0.004072401848785287
20 0.6 0.6 2 0.006568449386856849
20 0.6 0.6 3 0.008474751222475771
20 0.6 0.6 4 0.011861048150913515
20 0.6 0.6 5 0.01952750523900606
20 0.6 0.6 6 0.014343262163835835
20 0.6 0.6 7 0.02342232742491476
20 0.6 0.6 8 0.04623001158402819
20 0.6 0.6 9 0.060009958511935545
20 0.6 0.6 10 0.0470680113734829
20 0.6 0.6 11 0.06257830714862485
20 0.6 0.6 12 0.08493309311090666
20 0.6 0.6 13 0.07024301514326114
20 0.6 0.6 14 0.10706714320166046
20 0.6 0.6 15 0.13899957547142447
20 0.6 0.6 16 0.1764875881622412
20 0.6 0.6 17 0.16345130042579795
20 0.6 0.6 18 0.18154003267160665
20 0.6 0.6 19 0.2642805202754202
20 0.6 0.6 20 0.29041435714139385


==> data/angPOD_CTSVD_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.1522192601708996
2 0.7 0.6 2 1.8829246899188132
10 0.7 0.6 1 0.00628298007271063
10 0.7 0.6 2 0.007924779834104155
10 0.7 0.6 3 0.04707926714486637
10 0.7 0.6 4 0.11007321072255309
10 0.7 0.6 5 0.216553829287761
10 0.7 0.6 6 0.23913498676667666
10 0.7 0.6 7 0.45588882592398133
10 0.7 0.6 8 0.6569532012363206
10 0.7 0.6 9 0.7896654570482305
10 0.7 0.6 10 1.2333633651214906


==> data/angPOD_CTSVD_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 1.1275999646748027
2 0.7 0.6 2 0.8076463420597187
10 1 0.75 1 0.11234018086014849
10 1 0.75 2 0.174634830963891
10 1 0.75 3 0.39617196278381855
10 1 0.75 4 0.42177668159079496
10 1 0.75 5 0.4752484640667144
10 1 0.75 6 0.8066487953465278
10 1 0.75 7 2.5602465187541203
10 1 0.75 8 2.547824826013651
10 1 0.75 9 2.1312860242384533
10 1 0.75 10 2.9862037468726617


==> data/angPOD_LTSVD_ES_no_scaling_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.4744853769245591
5 0.6 0.6 2 0.45032783777969204
5 0.6 0.6 3 0.7307671727655535
5 0.6 0.6 4 0.7192678078860079
5 0.6 0.6 5 1.5859272732907397
20 0.6 0.6 1 0.02096096331283932
20 0.6 0.6 2 0.03486422199764945
20 0.6 0.6 3 0.031606187594117444
20 0.6 0.6 4 0.03340409337408652
20 0.6 0.6 5 0.08763704116009104
20 0.6 0.6 6 0.07436172968506272
20 0.6 0.6 7 0.18301986484238555
20 0.6 0.6 8 0.2283155285890092
20 0.6 0.6 9 0.31675510075242225
20 0.6 0.6 10 0.3075272547336104
20 0.6 0.6 11 0.3574265693488737
20 0.6 0.6 12 1.6095839104764362
20 0.6 0.6 13 1.5553122134746222
20 0.6 0.6 14 1.2654184794744792
20 0.6 0.6 15 0.7832232635838645
20 0.6 0.6 16 1.1548865587739072
20 0.6 0.6 17 2.8345852086610877
20 0.6 0.6 18 2.934662929217224
20 0.6 0.6 19 0.8430797200900383
20 0.6 0.6 20 0.9457520032226786


==> data/angPOD_LTSVD_ES_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 1.5042820811693203
2 0.7 0.6 2 6.407965208791338
10 0.7 0.6 1 0.001705077246436812
10 0.7 0.6 2 0.10145560191712866
10 0.7 0.6 3 0.08190758406274029
10 0.7 0.6 4 0.10332508120725933
10 0.7 0.6 5 0.16471257467313788
10 0.7 0.6 6 0.1866961927239095
10 0.7 0.6 7 0.16882960556247845
10 0.7 0.6 8 0.2582130417363152
10 0.7 0.6 9 0.20004250009848415
10 0.7 0.6 10 0.27932450398173625


==> data/angPOD_LTSVD_ES_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.2613484857647985
2 0.7 0.6 2 1.9469978660372125
10 0.7 0.6 1 0.0011179320731044484
10 0.7 0.6 2 0.0010810085964387207
10 0.7 0.6 3 0.017685659928208235
10 0.7 0.6 4 0.0483066673296113
10 0.7 0.6 5 0.1271695179951445
10 0.7 0.6 6 0.15209232462464456
10 0.7 0.6 7 0.34737604603668326
10 0.7 0.6 8 0.4677770316441008
10 0.7 0.6 9 0.5468088451451374
10 0.7 0.6 10 0.7452045862186358


==> data/angPOD_LTSVD_ES_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 1.9978386335878615
2 0.7 0.6 2 2.7027953178512405
10 1 0.75 1 0.02630365501266339
10 1 0.75 2 0.048548711768131934
10 1 0.75 3 0.11390905163327394
10 1 0.75 4 0.16239634798830993
10 1 0.75 5 0.14492636588374053
10 1 0.75 6 0.32942632419546375
10 1 0.75 7 0.6910426496042869
10 1 0.75 8 0.7814056555441603
10 1 0.75 9 1.04375768807565
10 1 0.75 10 1.248665518803648


==> data/angPOD_LTSVD_US_no_scaling_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.6269455787660121
5 0.6 0.6 2 0.7444396118856401
5 0.6 0.6 3 0.8789056090440635
5 0.6 0.6 4 0.9490835685532243
5 0.6 0.6 5 2.09035422556176
20 0.6 0.6 1 0.020244935671913294
20 0.6 0.6 2 0.03403522011904215
20 0.6 0.6 3 0.030824959719176166
20 0.6 0.6 4 0.03249997287915398
20 0.6 0.6 5 0.08764208250285256
20 0.6 0.6 6 0.07698077179791446
20 0.6 0.6 7 0.1732502253696699
20 0.6 0.6 8 0.21576971634405923
20 0.6 0.6 9 0.32703097241238266
20 0.6 0.6 10 0.3066041733421148
20 0.6 0.6 11 0.35428545671110645
20 0.6 0.6 12 1.6516298619363852
20 0.6 0.6 13 1.6544056015333148
20 0.6 0.6 14 1.2370513864249875
20 0.6 0.6 15 0.8361328052472129
20 0.6 0.6 16 1.0648474224387252
20 0.6 0.6 17 2.5235415785166118
20 0.6 0.6 18 2.662750609219858
20 0.6 0.6 19 0.8467010421613933
20 0.6 0.6 20 1.242605093284882


==> data/angPOD_LTSVD_US_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 1.0011247507482597
2 0.7 0.6 2 11.320578120892288
10 0.7 0.6 1 0.00045914768733146505
10 0.7 0.6 2 0.19963448309200663
10 0.7 0.6 3 0.15690200953756486
10 0.7 0.6 4 0.165874380619537
10 0.7 0.6 5 0.28395652263512816
10 0.7 0.6 6 0.31690494327621976
10 0.7 0.6 7 0.4943614854538749
10 0.7 0.6 8 0.7900739181950873
10 0.7 0.6 9 0.632642166735777
10 0.7 0.6 10 0.48098755289114026


==> data/angPOD_LTSVD_US_no_scaling_iterate_Yalefaces.dat <==
5 0.6 0.6 1 2.2986891305262
5 0.6 0.6 2 2.1654356536261568
5 0.6 0.6 3 2.352727117734394
5 0.6 0.6 4 2.765046979457518
5 0.6 0.6 5 3.1789399332523627
20 0.6 0.6 1 0.24867913333334055
20 0.6 0.6 2 0.27451273328723164
20 0.6 0.6 3 0.27005619091016486
20 0.6 0.6 4 0.31954066687801796
20 0.6 0.6 5 0.38944366806836656
20 0.6 0.6 6 0.4117117886995941
20 0.6 0.6 7 0.42800864500147456
20 0.6 0.6 8 0.4982607860732709
20 0.6 0.6 9 0.6089583402823945
20 0.6 0.6 10 0.6079192380605856
20 0.6 0.6 11 0.6751510042933129
20 0.6 0.6 12 0.6973332551208355
20 0.6 0.6 13 0.5949015929900511
20 0.6 0.6 14 0.6971027603797143
20 0.6 0.6 15 0.8983023520797644
20 0.6 0.6 16 0.934242364013367
20 0.6 0.6 17 0.9725809387348615
20 0.6 0.6 18 0.898820258293228
20 0.6 0.6 19 0.9582431478808842
20 0.6 0.6 20 0.9094780805258769


==> data/angPOD_LTSVD_US_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 1.2520996356852048
2 0.7 0.6 2 1.542848910223048
10 0.7 0.6 1 0.0007476917527913186
10 0.7 0.6 2 0.0009543913965157243
10 0.7 0.6 3 0.01843120320638807
10 0.7 0.6 4 0.04514237936720009
10 0.7 0.6 5 0.15820943266667076
10 0.7 0.6 6 0.2173403748866133
10 0.7 0.6 7 0.2466413442169631
10 0.7 0.6 8 0.3124056759783771
10 0.7 0.6 9 0.550978049984526
10 0.7 0.6 10 0.5446266180193455


==> data/angPOD_LTSVD_US_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 2.077058132062159
2 0.7 0.6 2 2.957246485846884
10 1 0.75 1 0.025382618155555266
10 1 0.75 2 0.039299084575258075
10 1 0.75 3 0.09286393828852184
10 1 0.75 4 0.15426969960814627
10 1 0.75 5 0.16825263988404432
10 1 0.75 6 0.39075955691729736
10 1 0.75 7 0.6229015804938398
10 1 0.75 8 0.7725794473882925
10 1 0.75 9 0.805110962521138
10 1 0.75 10 1.0487938936405556


==> data/angPOD_LTSVD_drineas_V_2D.dat <==
2 1 0.8 1 4.97272816509
2 1 0.8 2 73.4086526983
5 1 0.1 1 1.25405882546
5 1 0.1 2 49.6082147169
5 1 0.1 3 49.8121626088
5 1 0.1 4 13.8703149924
5 1 0.1 5 31.171640978
10 0.7 0.45 1 0.692469212139
10 0.7 0.45 2 28.0021098161
10 0.7 0.45 3 28.3789698255
10 0.7 0.45 4 10.940924651
10 0.7 0.45 5 24.8515776565
10 0.7 0.45 6 87.2050967597
10 0.7 0.45 7 69.9905806244
10 0.7 0.45 8 56.8927356329
10 0.7 0.45 9 51.4036878464
10 0.7 0.45 10 36.526806891


==> data/angPOD_LTSVD_drineas_croppedYalefaces.dat <==
2 1 0.8 1 59.4863119101
2 1 0.8 2 59.63757465
5 1 0.1 1 78.5953015505
5 1 0.1 2 78.6220058522
5 1 0.1 3 7.41187869774
5 1 0.1 4 10.9479771296
5 1 0.1 5 28.0735529457
10 0.46 0.44 1 79.8504371984
10 0.46 0.44 2 79.8571529258
10 0.46 0.44 3 3.0311092278
10 0.46 0.44 4 4.91053050274
10 0.46 0.44 5 17.0998331557
10 0.46 0.44 6 18.2656271309
10 0.46 0.44 7 12.355779004
10 0.46 0.44 8 11.7218303203
10 0.46 0.44 9 19.0111541139
10 0.46 0.44 10 36.5893395299


==> data/angPOD_LTSVD_drineas_ext_Yalefaces_wo_Ambient.dat <==
5 0.3 0.25 1 2.3664541843
5 0.3 0.25 2 3.00216493769
5 0.3 0.25 3 3.68429068268
5 0.3 0.25 4 5.17012049712
5 0.3 0.25 5 4.09862315474
10 0.3 0.25 1 2.25996780761
10 0.3 0.25 2 4.37310354653
10 0.3 0.25 3 4.05646839068
10 0.3 0.25 4 2.36607851673
10 0.3 0.25 5 9.42378573375
10 0.3 0.25 6 9.55521387226
10 0.3 0.25 7 4.96712272349
10 0.3 0.25 8 5.9445959682
10 0.3 0.25 9 10.4130097483
10 0.3 0.25 10 11.0715708281
20 0.35 0.35 1 1.28454356133
20 0.35 0.35 2 4.12435884303
20 0.35 0.35 3 4.39576620538
20 0.35 0.35 4 2.14026281027
20 0.35 0.35 5 7.07780728415
20 0.35 0.35 6 7.19939747998
20 0.35 0.35 7 3.24381690698
20 0.35 0.35 8 6.75188111989
20 0.35 0.35 9 12.0210351001
20 0.35 0.35 10 10.4877859218
20 0.35 0.35 11 5.9792157024
20 0.35 0.35 12 6.44575984531
20 0.35 0.35 13 19.5858414887
20 0.35 0.35 14 19.9419063238
20 0.35 0.35 15 22.0550744517
20 0.35 0.35 16 50.9327328721
20 0.35 0.35 17 60.7517431147
20 0.35 0.35 18 39.0661473213
20 0.35 0.35 19 10.2257265895
20 0.35 0.35 20 38.8318998912


==> data/angPOD_LTSVD_drineas_faces.dat <==
2 1 0.8 1 16.4251185113
2 1 0.8 2 20.8360950939
5 0.75 0.75 1 14.1955586303
5 0.75 0.75 2 14.5257034534
5 0.75 0.75 3 23.0290143589
5 0.75 0.75 4 37.552507864
5 0.75 0.75 5 32.4978048295
10 0.75 0.8 1 9.62174920351
10 0.75 0.8 2 10.1318758368
10 0.75 0.8 3 21.6979001422
10 0.75 0.8 4 33.7305400257
10 0.75 0.8 5 26.0102009504
10 0.75 0.8 6 20.329547622
10 0.75 0.8 7 26.7640746301
10 0.75 0.8 8 30.2454867995
10 0.75 0.8 9 29.0877698581
10 0.75 0.8 10 33.8923199056


==> data/angPOD_LTSVD_no_scaling_iterate_V_2D.dat <==
2 0.7 0.6 1 1.3187512151579819
2 0.7 0.6 2 7.0456297085470165
10 0.7 0.6 1 0.00044636932339318605
10 0.7 0.6 2 0.1628472450533859
10 0.7 0.6 3 0.12837800040083513
10 0.7 0.6 4 0.1743284168022989
10 0.7 0.6 5 0.2716653079531736
10 0.7 0.6 6 0.29143966500249857
10 0.7 0.6 7 0.3506970043657577
10 0.7 0.6 8 0.7221803044454306
10 0.7 0.6 9 0.636495691743921
10 0.7 0.6 10 0.42948563933384665


==> data/angPOD_LTSVD_no_scaling_iterate_Yalefaces.dat <==
5 0.6 0.6 1 2.68815005890335
5 0.6 0.6 2 2.591547298240476
5 0.6 0.6 3 2.94467211275652
5 0.6 0.6 4 3.295387796859965
5 0.6 0.6 5 4.626327411561669
20 0.6 0.6 1 0.0032563695796867785
20 0.6 0.6 2 0.003935628330740051
20 0.6 0.6 3 0.004005442551682031
20 0.6 0.6 4 0.004227672613885775
20 0.6 0.6 5 0.013483986098834142
20 0.6 0.6 6 0.009334501222853177
20 0.6 0.6 7 0.014963584201008072
20 0.6 0.6 8 0.04696315158895538
20 0.6 0.6 9 0.06560241443384361
20 0.6 0.6 10 0.049639012368477814
20 0.6 0.6 11 0.04247465503034975
20 0.6 0.6 12 0.07437303376566204
20 0.6 0.6 13 0.05962267729475551
20 0.6 0.6 14 0.08128608694559922
20 0.6 0.6 15 0.09807418657359901
20 0.6 0.6 16 0.11888175739161135
20 0.6 0.6 17 0.1706743676664831
20 0.6 0.6 18 0.16152741440451882
20 0.6 0.6 19 0.23391435980224834
20 0.6 0.6 20 0.21440651914302555


==> data/angPOD_LTSVD_no_scaling_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 1.7609958441948748
2 0.7 0.6 2 1.8084243018151842
10 0.7 0.6 1 0.001335520048447504
10 0.7 0.6 2 0.0010553719791194767
10 0.7 0.6 3 0.01909739626602797
10 0.7 0.6 4 0.055589784138833344
10 0.7 0.6 5 0.16061267523759476
10 0.7 0.6 6 0.1829648400670521
10 0.7 0.6 7 0.37619257440449516
10 0.7 0.6 8 0.5732166196323353
10 0.7 0.6 9 0.617979796942615
10 0.7 0.6 10 0.7016663220591641


==> data/angPOD_LTSVD_no_scaling_iterate_faces.dat <==
2 0.7 0.6 1 1.8382746465524247
2 0.7 0.6 2 2.329686055777073
10 1 0.75 1 0.027731589432745493
10 1 0.75 2 0.04247777015187318
10 1 0.75 3 0.1075049465057395
10 1 0.75 4 0.1548740753455246
10 1 0.75 5 0.17345755182321845
10 1 0.75 6 0.39835245149744314
10 1 0.75 7 0.6038046436173258
10 1 0.75 8 0.6866825008175867
10 1 0.75 9 0.9046890554379682
10 1 0.75 10 1.2458806722866482


==> data/angPOD_PCOLRSVD_ICS_ICSR_V_2D.dat <==
2 1 2.25887274392e-06 1.0011247507482597 1.5173613462836815
2 2 1.28637278226 11.320578120892288 12.070154480544756
10 1 0.0 0.00045914768733146505 0.0013918930122195795
10 2 0.0158664441794 0.19963448309200663 0.15274844453467948
10 3 0.0424023570113 0.15690200953756486 0.1329917413127853
10 4 0.17621195429 0.165874380619537 0.2234964632739103
10 5 0.0455248980673 0.28395652263512816 0.29735692775807543
10 6 0.688060323875 0.31690494327621976 0.32940930567041776
10 7 0.971675956441 0.4943614854538749 0.3099486494064181
10 8 1.11907023769 0.7900739181950873 1.3919091347865553
10 9 0.502127031915 0.632642166735777 1.415909592459841
10 10 0.671335437754 0.48098755289114026 0.590383596518064


==> data/angPOD_PCOLRSVD_ICS_ICSR_Yalefaces.dat <==
5 1 0.010729995549990 2.2986891305262 1.8406366929487372
5 2 0.087992373235779 2.1654356536261 1.5985606219428015
5 3 0.252489951343246 2.3527271177343 1.8852574003388196
5 4 0.226250386727388 2.7650469794575 2.0568769101761766
5 5 5.527942868465828 3.1789399332523 3.029476443871298
20 1 0.00011237101348 0.248679133333 0.28828475195653513
20 2 0.00015572185347 0.274512733287 0.33889391147264425
20 3 0.00054173132048 0.270056190910 0.3472941521476251
20 4 0.00147122813783 0.319540666878 0.3992304101523707
20 5 0.00526715749199 0.389443668068 0.5398298147400985
20 6 0.02509916086300 0.411711788699 0.502747788958901
20 7 0.03560280375883 0.428008645001 0.5830157063167364
20 8 0.12021170783029 0.498260786073 0.6718530096878338
20 9 0.05222229935564 0.608958340282 0.7562512589209052
20 10 0.5766104048704 0.607919238060 0.7519947399656395
20 11 0.7438224839684 0.675151004293 0.840233528999623
20 12 1.2962614883846 0.697333255120 0.9028908735435293
20 13 1.0770809303524 0.594901592990 0.7673538001359121
20 14 3.0218012647675 0.697102760379 0.9578978393149269
20 15 2.9932371263233 0.898302352079 1.1031561364140607
20 16 7.2920081492365 0.934242364013 1.2304825143037048
20 17 9.0594780702415 0.972580938734 1.160510055628845
20 18 4.3372161943530 0.898820258293 1.2378217507243408
20 19 4.2246307793927 0.958243147880 1.2303400332748595
20 20 34.730572867214 0.909478080525 1.3207590118665673


==> data/angPOD_PCOLRSVD_ICS_ICSR_croppedYalefaces.dat <==
2 1 6.91503949e-05 1.25209963568520 1.46782917113088
2 2 4.62537339e-05 1.54284891022304 1.3127206256643458
10 1 0.0 0.0007476917527 0.01657618538407999 
10 2 0.0 0.0009543913965 0.026695253325725435
10 3 0.00554519870 0.0184312032063 0.0895030493863268
10 4 0.01547831137 0.0451423793672 0.12450478217627835
10 5 0.17489130783 0.1582094326666 0.21861094182524007
10 6 0.44311662334 0.2173403748866 0.24507931768072946
10 7 0.85692461973 0.2466413442169 0.4320210482359289
10 8 2.34207804143 0.3124056759783 0.45110652791764244
10 9 2.83255973271 0.5509780499845 0.5445979449635127
10 10 7.5029048476 0.544626618019340 0.6563250922130536


==> data/angPOD_PCOLRSVD_ICS_ICSR_faces.dat <==
2 1 0.016114692180 2.07705813206215 0.8316815032235169
2 2 0.026301288320 2.95724648584688 0.9130356216045806
10 1 0.00069901801 0.02538261815555 0.10789476859651366
10 2 0.00143591376 0.03929908457525 0.1699353643112958
10 3 0.03116259355 0.09286393828852 0.3504803562177262
10 4 0.03347329648 0.15426969960814 0.4267748556217299
10 5 0.03455422344 0.16825263988404 0.5103680288166311
10 6 0.10574083072 0.39075955691729 0.8569190007960908
10 7 7.09000642771 0.62290158049383 1.6413513316186397
10 8 6.26063687868 0.77257944738829 1.6970567727446972
10 9 3.03741795879 0.80511096252113 2.0036767353325544
10 10 3.3893091975 1.0487938936405 2.5868281391918884


==> data/angPOD_PRSVD_ICS_ICSR_V_2D.dat <==
2 1 1.0316186e-05 1.0011247507482597 1.5173613462836815
2 2 1.1276438 11.320578120892288 12.070154480544756
10 1 0.0 0.00045914768733146505 0.0013918930122195795
10 2 0.1091591889 0.19963448309200663 0.15274844453467948
10 3 0.0838087196 0.15690200953756486 0.1329917413127853
10 4 0.3021401886 0.165874380619537 0.2234964632739103
10 5 0.3834777293 0.28395652263512816 0.29735692775807543
10 6 0.4237349241 0.31690494327621976 0.32940930567041776
10 7 0.2775686433 0.4943614854538749 0.3099486494064181
10 8 0.2426120013 0.7900739181950873 1.3919091347865553
10 9 2.5829661567 0.632642166735777 1.415909592459841
10 10 1.029495699 0.48098755289114026 0.590383596518064


==> data/angPOD_PRSVD_ICS_ICSR_Yalefaces.dat <==
5 1 0.03733100506895 2.2986891305262 1.8406366929487372
5 2 0.09654655107596 2.1654356536261 1.5985606219428015
5 3 0.22876994192917 2.3527271177343 1.8852574003388196
5 4 0.30947423833413 2.7650469794575 2.0568769101761766
5 5 1.73852773551115 3.1789399332523 3.029476443871298
20 1 0.0004675313131 0.248679133333 0.28828475195653513
20 2 0.0009658338665 0.274512733287 0.33889391147264425
20 3 0.0020851382903 0.270056190910 0.3472941521476251
20 4 0.0083392405545 0.319540666878 0.3992304101523707
20 5 0.0203221901311 0.389443668068 0.5398298147400985
20 6 0.0219188757493 0.411711788699 0.502747788958901
20 7 0.0763321004918 0.428008645001 0.5830157063167364
20 8 0.2731335528589 0.498260786073 0.6718530096878338
20 9 0.2737077955142 0.608958340282 0.7562512589209052
20 10 0.363956647727 0.607919238060 0.7519947399656395
20 11 1.144925620971 0.675151004293 0.840233528999623
20 12 1.073453048319 0.697333255120 0.9028908735435293
20 13 0.499338042318 0.594901592990 0.7673538001359121
20 14 1.370609023358 0.697102760379 0.9578978393149269
20 15 4.532088471511 0.898302352079 1.1031561364140607
20 16 3.223386611713 0.934242364013 1.2304825143037048
20 17 8.954195266244 0.972580938734 1.160510055628845
20 18 9.735072221903 0.898820258293 1.2378217507243408
20 19 4.247775340990 0.958243147880 1.2303400332748595
20 20 22.28387469684 0.909478080525 1.3207590118665673


==> data/angPOD_PRSVD_ICS_ICSR_croppedYalefaces.dat <==
2 1 0.0001487527 1.25209963568520 1.46782917113088
2 2 0.0002207297 1.54284891022304 1.3127206256643458
10 1 2.00591e-05 0.0007476917527 0.01657618538407999 
10 2 1.92430e-05 0.0009543913965 0.026695253325725435
10 3 0.01654296 0.0184312032063 0.0895030493863268
10 4 0.09151415 0.0451423793672 0.12450478217627835
10 5 0.54221012 0.1582094326666 0.21861094182524007
10 6 0.32513696 0.2173403748866 0.24507931768072946
10 7 2.57366364 0.2466413442169 0.4320210482359289
10 8 5.46161763 0.3124056759783 0.45110652791764244
10 9 3.61833373 0.5509780499845 0.5445979449635127
10 10 11.992281 0.544626618019340 0.6563250922130536


==> data/angPOD_PRSVD_ICS_ICSR_faces.dat <==
2 1 0.061443103 2.07705813206215 0.8316815032235169
2 2 0.212114968 2.95724648584688 0.9130356216045806
10 1 0.00494829 0.02538261815555 0.10789476859651366
10 2 0.01244655 0.03929908457525 0.1699353643112958
10 3 0.02820366 0.09286393828852 0.3504803562177262
10 4 0.28312344 0.15426969960814 0.4267748556217299
10 5 0.38680092 0.16825263988404 0.5103680288166311
10 6 0.85404021 0.39075955691729 0.8569190007960908
10 7 9.94465606 0.62290158049383 1.6413513316186397
10 8 10.3230552 0.77257944738829 1.6970567727446972
10 9 18.8251495 0.80511096252113 2.0036767353325544
10 10 16.968818 1.0487938936405 2.5868281391918884


==> data/angPOD_RSVD_Yalefaces.dat <==
5 -1 2 1 0.0
5 -1 2 2 6.331754823653222e-06
5 -1 2 3 4.20521440487395e-05
5 -1 2 4 0.0002981614233678726
5 -1 2 5 0.006374897707290496
20 -1 2 1 1.2074182697257333e-06
20 -1 2 2 0.0
20 -1 2 3 4.00455336570039e-06
20 -1 2 4 3.0783246591999756e-06
20 -1 2 5 2.2588727439225506e-06
20 -1 2 6 3.6222548091772005e-06
20 -1 2 7 0.0
20 -1 2 8 1.4539241291064202e-05
20 -1 2 9 3.056938895106147e-05
20 -1 2 10 8.580743711171661e-05
20 -1 2 11 0.0005362928715864571
20 -1 2 12 0.0016036810189433205
20 -1 2 13 0.0005105637789858751
20 -1 2 14 0.003853579304145024
20 -1 2 15 0.037705018570054066
20 -1 2 16 0.027053851544230647
20 -1 2 17 0.12260930105029325
20 -1 2 18 0.18620962268546087
20 -1 2 19 0.10132656997434243
20 -1 2 20 0.8944819454805469
5 3 0 1 0.03733100512753544
5 3 0 2 0.09654655107596868
5 3 0 3 0.22876994191961783
5 3 0 4 0.30947423833059995
5 3 0 5 1.738527735510108
5 3 1 1 0.0373310050689571
5 3 1 2 0.09654655107596868
5 3 1 3 0.22876994192917674
5 3 1 4 0.30947423833413307
5 3 1 5 1.7385277355111566
20 3 0 1 0.0004675328722154381
20 3 0 2 0.0009658353760050483
20 3 0 3 0.0020851386398935095
20 3 0 4 0.00833924064191734
20 3 0 5 0.020322190220866794
20 3 0 6 0.021918875765968692
20 3 0 7 0.07633210051574854
20 3 0 8 0.27313355285896673
20 3 0 9 0.27370779551423835
20 3 0 10 0.3639566477399331
20 3 0 11 1.144925620971259
20 3 0 12 1.0734530483196696
20 3 0 13 0.499338042324586
20 3 0 14 1.3706090233567063
20 3 0 15 4.532088471511229
20 3 0 16 3.223386611712212
20 3 0 17 8.954195266244126
20 3 0 18 9.735072221901412
20 3 0 19 4.2477753409931145
20 3 0 20 22.28387469684588
20 3 1 1 0.00046753131311511005
20 3 1 2 0.0009658338665759536
20 3 1 3 0.0020851382903102796
20 3 1 4 0.00833924055450777
20 3 1 5 0.020322190131195177
20 3 1 6 0.021918875749340795
20 3 1 7 0.0763321004918749
20 3 1 8 0.27313355285896673
20 3 1 9 0.27370779551423835
20 3 1 10 0.3639566477279163
20 3 1 11 1.1449256209718959
20 3 1 12 1.0734530483196696
20 3 1 13 0.4993380423187468
20 3 1 14 1.370609023358036
20 3 1 15 4.532088471511229
20 3 1 16 3.223386611713117
20 3 1 17 8.95419526624478
20 3 1 18 9.735072221903291
20 3 1 19 4.247775340990452
20 3 1 20 22.283874696844773


==> data/output_L2N_1threads.txt <==
]0;IPython: work/code1
LTSVD_no_scaling_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[ 0.90886044 -0.90808671]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1978
(32256, 6)
[ 0.99393159 -0.99364088]
(32256, 6)
recalculated sigma
norm of R: 13978.341318
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317928.492691 119125.981959 198802.510732
time 0.356162
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[ 0.90886044 -0.90808671]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1978
(32256, 6)
[ 0.99393159 -0.99364088]
(32256, 6)
recalculated sigma
norm of R: 13978.341318
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317928.492691 119125.981959 198802.510732
time 0.349660
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[ 0.90886044 -0.90808671]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1978
(32256, 6)
[ 0.99393159 -0.99364088]
(32256, 6)
recalculated sigma
norm of R: 13978.341318
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317928.492691 119125.981959 198802.510732
time 0.350076
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[ 0.90886044 -0.90808671]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1978
(32256, 6)
[ 0.99393159 -0.99364088]
(32256, 6)
recalculated sigma
norm of R: 13978.341318
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317928.492691 119125.981959 198802.510732
time 0.350755
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[ 0.90886044 -0.90808671]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1978
(32256, 6)
[ 0.99393159 -0.99364088]
(32256, 6)
recalculated sigma
norm of R: 13978.341318
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317928.492691 119125.981959 198802.510732
time 0.350125
seed 0
time 0.351356
delta/sigma_k:0.625306 0.623557
error in angle: 0.070313 0.070510
princos:
[0.99957593 0.99946146]
princos:
[0.99957593 0.99946146]
princos:
[0.99957593 0.99946146]
princos:
[0.99957593 0.99946146]
princos:
[0.99957593 0.99946146]
[1.66866765 1.88046669]
[5. 5.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.30563721 0.30572152]
(32256, 6)
number of unique columns sampled 149. number of columns remaining 1975
(32256, 6)
[ 0.01779938 -0.01750982]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1830
(32256, 6)
[ 0.99344198 -0.99330082]
(32256, 6)
recalculated sigma
norm of R: 15666.856549
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317917.857895 119218.911773 198698.946123
time 0.367974
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.30563721 0.30572152]
(32256, 6)
number of unique columns sampled 149. number of columns remaining 1975
(32256, 6)
[ 0.01779938 -0.01750982]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1830
(32256, 6)
[ 0.99344198 -0.99330082]
(32256, 6)
recalculated sigma
norm of R: 15666.856549
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317917.857895 119218.911773 198698.946123
time 0.367858
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.30563721 0.30572152]
(32256, 6)
number of unique columns sampled 149. number of columns remaining 1975
(32256, 6)
[ 0.01779938 -0.01750982]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1830
(32256, 6)
[ 0.99344198 -0.99330082]
(32256, 6)
recalculated sigma
norm of R: 15666.856549
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317917.857895 119218.911773 198698.946123
time 0.368253
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.30563721 0.30572152]
(32256, 6)
number of unique columns sampled 149. number of columns remaining 1975
(32256, 6)
[ 0.01779938 -0.01750982]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1830
(32256, 6)
[ 0.99344198 -0.99330082]
(32256, 6)
recalculated sigma
norm of R: 15666.856549
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317917.857895 119218.911773 198698.946123
time 0.368654
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.30563721 0.30572152]
(32256, 6)
number of unique columns sampled 149. number of columns remaining 1975
(32256, 6)
[ 0.01779938 -0.01750982]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1830
(32256, 6)
[ 0.99344198 -0.99330082]
(32256, 6)
recalculated sigma
norm of R: 15666.856549
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317917.857895 119218.911773 198698.946123
time 0.368989
seed 0
time 0.368346
delta/sigma_k:0.625001 0.623544
error in angle: 0.078847 0.079031
princos:
[0.99950426 0.99926723]
princos:
[0.99950426 0.99926723]
princos:
[0.99950426 0.99926723]
princos:
[0.99950426 0.99926723]
princos:
[0.99950426 0.99926723]
[1.80418498 2.19354768]
[5. 5.]
[0. 0.]
[0. 0.]
2
LTSVD_no_scaling_pc_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99916226 0.99838424]
(32256, 6)
recalculated sigma
norm of R: 19597.257717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317774.579098 118692.948118 199081.630980
time 0.298602
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99916226 0.99838424]
(32256, 6)
recalculated sigma
norm of R: 19597.257717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317774.579098 118692.948118 199081.630980
time 0.298480
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99916226 0.99838424]
(32256, 6)
recalculated sigma
norm of R: 19597.257717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317774.579098 118692.948118 199081.630980
time 0.298782
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99916226 0.99838424]
(32256, 6)
recalculated sigma
norm of R: 19597.257717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317774.579098 118692.948118 199081.630980
time 0.298459
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99916226 0.99838424]
(32256, 6)
recalculated sigma
norm of R: 19597.257717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317774.579098 118692.948118 199081.630980
time 0.298526
seed 0
time 0.298570
delta/sigma_k:0.626487 0.623374
error in angle: 0.098438 0.098930
princos:
[0.99917936 0.99892546]
princos:
[0.99917936 0.99892546]
princos:
[0.99917936 0.99892546]
princos:
[0.99917936 0.99892546]
princos:
[0.99917936 0.99892546]
[2.32136649 2.65636845]
[5. 5.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_pc_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99917518 0.99820884]
(32256, 6)
recalculated sigma
norm of R: 20735.035972
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317754.636494 118515.878169 199238.758325
time 0.285230
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99917518 0.99820884]
(32256, 6)
recalculated sigma
norm of R: 20735.035972
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317754.636494 118515.878169 199238.758325
time 0.284011
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99917518 0.99820884]
(32256, 6)
recalculated sigma
norm of R: 20735.035972
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317754.636494 118515.878169 199238.758325
time 0.283975
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99917518 0.99820884]
(32256, 6)
recalculated sigma
norm of R: 20735.035972
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317754.636494 118515.878169 199238.758325
time 0.283522
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 147. number of columns remaining 2124
(32256, 6)
[0.99917518 0.99820884]
(32256, 6)
recalculated sigma
norm of R: 20735.035972
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317754.636494 118515.878169 199238.758325
time 0.283889
seed 0
time 0.284125
delta/sigma_k:0.627021 0.623351
error in angle: 0.104071 0.104684
princos:
[0.99895516 0.99891011]
princos:
[0.99895516 0.99891011]
princos:
[0.99895516 0.99891011]
princos:
[0.99895516 0.99891011]
princos:
[0.99895516 0.99891011]
[2.61939629 2.67527922]
[5. 5.]
[0. 0.]
[0. 0.]
1
LTSVD_no_scaling_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.745216
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.744072
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.744902
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.744264
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.743596
seed 0
time 0.744410
delta/sigma_k:0.190005 0.018399
error in angle: 0.761574 7.864925
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
[1.17273952 7.07125785]
[5. 5.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.800859
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.795130
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.796616
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.796940
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.797971
seed 0
time 0.797503
delta/sigma_k:0.181966 0.017887
error in angle: 0.649552 6.608007
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
[0.82662536 7.01371446]
[5. 5.]
[0. 0.]
[0. 0.]
2
LTSVD_no_scaling_pc_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[0.99957036 0.94036973]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99991525 0.99786928]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.742772
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[0.99957036 0.94036973]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99991525 0.99786928]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.742608
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[0.99957036 0.94036973]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99991525 0.99786928]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.743150
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[0.99957036 0.94036973]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99991525 0.99786928]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.742012
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[0.99957036 0.94036973]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99991525 0.99786928]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.742167
seed 0
time 0.742542
delta/sigma_k:0.190005 0.018399
error in angle: 0.761574 7.864925
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
[1.17273952 7.07125785]
[5. 5.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_pc_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[0.99956644 0.97811149]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[0.99991432 0.98930591]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[0.99996011 0.9973781 ]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.794986
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[0.99956644 0.97811149]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[0.99991432 0.98930591]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[0.99996011 0.9973781 ]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.793819
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[0.99956644 0.97811149]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[0.99991432 0.98930591]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[0.99996011 0.9973781 ]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.793693
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[0.99956644 0.97811149]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[0.99991432 0.98930591]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[0.99996011 0.9973781 ]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.793320
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[0.99956644 0.97811149]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[0.99991432 0.98930591]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[0.99996011 0.9973781 ]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.793081
seed 0
time 0.793780
delta/sigma_k:0.181966 0.017887
error in angle: 0.649552 6.608007
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
[0.82662536 7.01371446]
[5. 5.]
[0. 0.]
[0. 0.]
1
LTSVD_no_scaling_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[ 0.88518201 -0.88830466]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[ 0.99253838 -0.99173386]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.061986
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[ 0.88518201 -0.88830466]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[ 0.99253838 -0.99173386]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.061238
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[ 0.88518201 -0.88830466]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[ 0.99253838 -0.99173386]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060556
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[ 0.88518201 -0.88830466]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[ 0.99253838 -0.99173386]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060427
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[ 0.88518201 -0.88830466]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[ 0.99253838 -0.99173386]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060562
seed 0
time 0.060954
delta/sigma_k:0.272683 0.271400
error in angle: 0.191302 0.192206
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
[1.81970336 2.3440534 ]
[5. 5.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[ 0.82209299 -0.81612745]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.97785304 0.97687591]
(10304, 6)
number of unique columns sampled 61. number of columns remaining 9
(10304, 6)
[0.99927005 0.99818571]
(10304, 6)
recalculated sigma
norm of R: 719.847693
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28734.462283 20894.426791 7840.035493
time 0.073993
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[ 0.82209299 -0.81612745]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.97785304 0.97687591]
(10304, 6)
number of unique columns sampled 61. number of columns remaining 9
(10304, 6)
[0.99927005 0.99818571]
(10304, 6)
recalculated sigma
norm of R: 719.847693
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28734.462283 20894.426791 7840.035493
time 0.073545
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[ 0.82209299 -0.81612745]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.97785304 0.97687591]
(10304, 6)
number of unique columns sampled 61. number of columns remaining 9
(10304, 6)
[0.99927005 0.99818571]
(10304, 6)
recalculated sigma
norm of R: 719.847693
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28734.462283 20894.426791 7840.035493
time 0.073197
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[ 0.82209299 -0.81612745]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.97785304 0.97687591]
(10304, 6)
number of unique columns sampled 61. number of columns remaining 9
(10304, 6)
[0.99927005 0.99818571]
(10304, 6)
recalculated sigma
norm of R: 719.847693
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28734.462283 20894.426791 7840.035493
time 0.073250
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[ 0.82209299 -0.81612745]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.97785304 0.97687591]
(10304, 6)
number of unique columns sampled 61. number of columns remaining 9
(10304, 6)
[0.99927005 0.99818571]
(10304, 6)
recalculated sigma
norm of R: 719.847693
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28734.462283 20894.426791 7840.035493
time 0.073004
seed 0
time 0.073398
delta/sigma_k:0.272844 0.271892
error in angle: 0.091817 0.092139
princos:
[0.99991106 0.99979597]
princos:
[0.99991106 0.99979597]
princos:
[0.99991106 0.99979597]
princos:
[0.99991106 0.99979597]
princos:
[0.99991106 0.99979597]
[0.76415786 1.15740935]
[5. 5.]
[0. 0.]
[0. 0.]
2
LTSVD_no_scaling_pc_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[0.98902538 0.98386521]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[0.99758174 0.99644867]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.061663
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[0.98902538 0.98386521]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[0.99758174 0.99644867]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060747
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[0.98902538 0.98386521]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[0.99758174 0.99644867]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060513
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[0.98902538 0.98386521]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[0.99758174 0.99644867]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060471
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 122. number of columns remaining 154
(10304, 6)
[0.98902538 0.98386521]
(10304, 6)
number of unique columns sampled 94. number of columns remaining 60
(10304, 6)
[0.99758174 0.99644867]
(10304, 6)
recalculated sigma
norm of R: 1497.914067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28715.078079 20884.972507 7830.105573
time 0.060633
seed 0
time 0.060805
delta/sigma_k:0.272683 0.271400
error in angle: 0.191302 0.192206
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
princos:
[0.9994957  0.99916324]
[1.81970336 2.3440534 ]
[5. 5.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_pc_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[0.9863822  0.97931213]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.99820658 0.99684457]
(10304, 6)
recalculated sigma
norm of R: 1609.776915
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28717.417070 20838.968465 7878.448605
time 0.058561
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[0.9863822  0.97931213]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.99820658 0.99684457]
(10304, 6)
recalculated sigma
norm of R: 1609.776915
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28717.417070 20838.968465 7878.448605
time 0.057849
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[0.9863822  0.97931213]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.99820658 0.99684457]
(10304, 6)
recalculated sigma
norm of R: 1609.776915
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28717.417070 20838.968465 7878.448605
time 0.057855
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[0.9863822  0.97931213]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.99820658 0.99684457]
(10304, 6)
recalculated sigma
norm of R: 1609.776915
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28717.417070 20838.968465 7878.448605
time 0.057436
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 110. number of columns remaining 166
(10304, 6)
[0.9863822  0.97931213]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 70
(10304, 6)
[0.99820658 0.99684457]
(10304, 6)
recalculated sigma
norm of R: 1609.776915
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28717.417070 20838.968465 7878.448605
time 0.058115
seed 0
time 0.057963
delta/sigma_k:0.274344 0.271460
error in angle: 0.204327 0.206497
princos:
[0.99937034 0.99913508]
princos:
[0.99937034 0.99913508]
princos:
[0.99937034 0.99913508]
princos:
[0.99937034 0.99913508]
princos:
[0.99937034 0.99913508]
[2.03335345 2.38318685]
[5. 5.]
[0. 0.]
[0. 0.]
1
LTSVD_no_scaling_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[ 0.89206598 -0.89202282  0.99708753  0.99136861 -0.97586141  0.89286335
 -0.90830609 -0.96273978 -0.93392874 -0.91836845]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[ 0.82366012 -0.82372569 -0.99847943  0.99750207  0.99023015 -0.91963958
  0.83041279  0.8673521   0.91674478  0.79499815]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[ 0.92269825 -0.92271742  0.99764955 -0.99780592  0.98929987 -0.98872553
 -0.99478352  0.99121198  0.9209639   0.93639259]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[ 0.99998463 -0.99998627  0.99964367 -0.99953188 -0.99357557 -0.99316427
 -0.9992765  -0.99855822  0.98461805 -0.97310659]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[ 0.9998852  -0.99988548  0.99998191  0.99996234 -0.99762929  0.99758677
 -0.99993667 -0.99986712  0.99966593  0.99965407]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.863346
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[ 0.89206598 -0.89202282  0.99708753  0.99136861 -0.97586141  0.89286335
 -0.90830609 -0.96273978 -0.93392874 -0.91836845]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[ 0.82366012 -0.82372569 -0.99847943  0.99750207  0.99023015 -0.91963958
  0.83041279  0.8673521   0.91674478  0.79499815]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[ 0.92269825 -0.92271742  0.99764955 -0.99780592  0.98929987 -0.98872553
 -0.99478352  0.99121198  0.9209639   0.93639259]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[ 0.99998463 -0.99998627  0.99964367 -0.99953188 -0.99357557 -0.99316427
 -0.9992765  -0.99855822  0.98461805 -0.97310659]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[ 0.9998852  -0.99988548  0.99998191  0.99996234 -0.99762929  0.99758677
 -0.99993667 -0.99986712  0.99966593  0.99965407]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.858320
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[ 0.89206598 -0.89202282  0.99708753  0.99136861 -0.97586141  0.89286335
 -0.90830609 -0.96273978 -0.93392874 -0.91836845]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[ 0.82366012 -0.82372569 -0.99847943  0.99750207  0.99023015 -0.91963958
  0.83041279  0.8673521   0.91674478  0.79499815]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[ 0.92269825 -0.92271742  0.99764955 -0.99780592  0.98929987 -0.98872553
 -0.99478352  0.99121198  0.9209639   0.93639259]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[ 0.99998463 -0.99998627  0.99964367 -0.99953188 -0.99357557 -0.99316427
 -0.9992765  -0.99855822  0.98461805 -0.97310659]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[ 0.9998852  -0.99988548  0.99998191  0.99996234 -0.99762929  0.99758677
 -0.99993667 -0.99986712  0.99966593  0.99965407]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.857983
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[ 0.89206598 -0.89202282  0.99708753  0.99136861 -0.97586141  0.89286335
 -0.90830609 -0.96273978 -0.93392874 -0.91836845]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[ 0.82366012 -0.82372569 -0.99847943  0.99750207  0.99023015 -0.91963958
  0.83041279  0.8673521   0.91674478  0.79499815]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[ 0.92269825 -0.92271742  0.99764955 -0.99780592  0.98929987 -0.98872553
 -0.99478352  0.99121198  0.9209639   0.93639259]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[ 0.99998463 -0.99998627  0.99964367 -0.99953188 -0.99357557 -0.99316427
 -0.9992765  -0.99855822  0.98461805 -0.97310659]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[ 0.9998852  -0.99988548  0.99998191  0.99996234 -0.99762929  0.99758677
 -0.99993667 -0.99986712  0.99966593  0.99965407]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.858171
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[ 0.89206598 -0.89202282  0.99708753  0.99136861 -0.97586141  0.89286335
 -0.90830609 -0.96273978 -0.93392874 -0.91836845]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[ 0.82366012 -0.82372569 -0.99847943  0.99750207  0.99023015 -0.91963958
  0.83041279  0.8673521   0.91674478  0.79499815]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[ 0.92269825 -0.92271742  0.99764955 -0.99780592  0.98929987 -0.98872553
 -0.99478352  0.99121198  0.9209639   0.93639259]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[ 0.99998463 -0.99998627  0.99964367 -0.99953188 -0.99357557 -0.99316427
 -0.9992765  -0.99855822  0.98461805 -0.97310659]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[ 0.9998852  -0.99988548  0.99998191  0.99996234 -0.99762929  0.99758677
 -0.99993667 -0.99986712  0.99966593  0.99965407]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.857827
seed 0
time 1.859129
delta/sigma_k:0.024110 0.022474
error in angle: 0.730738 0.783917
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
[0.00085498 0.00098725 0.01665546 0.04846112 0.12338551 0.15018311
 0.24398805 0.41275588 0.65094733 0.71140997]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[ 0.25580246 -0.25584795  0.99625448  0.99160712  0.98343315 -0.79596204
 -0.7912416   0.97179384  0.73934579 -0.80310123]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[ 0.67755713 -0.67760573 -0.99853684 -0.99782851  0.99027922  0.98315892
  0.86506977  0.85691261 -0.98714949 -0.97058761]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[ 0.97387983 -0.97390187 -0.99950658  0.99863719 -0.99674951  0.99307181
  0.98162595  0.97888134 -0.98448291 -0.98033804]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[ 0.99225192 -0.9922538   0.9990412   0.99894795  0.99283074  0.99251677
  0.99947845 -0.99769719 -0.97725102 -0.9762258 ]
(32256, 30)
number of unique columns sampled 44. number of columns remaining 0
(32256, 30)
[ 0.99995421 -0.99995496  0.99999146 -0.99997613  0.99620796  0.99617559
  0.99999175  0.99986873 -0.99920376 -0.99935061]
norm of R: 1134.863117
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44104.672919 43047.143110 1057.529809
time 1.461075
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[ 0.25580246 -0.25584795  0.99625448  0.99160712  0.98343315 -0.79596204
 -0.7912416   0.97179384  0.73934579 -0.80310123]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[ 0.67755713 -0.67760573 -0.99853684 -0.99782851  0.99027922  0.98315892
  0.86506977  0.85691261 -0.98714949 -0.97058761]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[ 0.97387983 -0.97390187 -0.99950658  0.99863719 -0.99674951  0.99307181
  0.98162595  0.97888134 -0.98448291 -0.98033804]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[ 0.99225192 -0.9922538   0.9990412   0.99894795  0.99283074  0.99251677
  0.99947845 -0.99769719 -0.97725102 -0.9762258 ]
(32256, 30)
number of unique columns sampled 44. number of columns remaining 0
(32256, 30)
[ 0.99995421 -0.99995496  0.99999146 -0.99997613  0.99620796  0.99617559
  0.99999175  0.99986873 -0.99920376 -0.99935061]
norm of R: 1134.863117
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44104.672919 43047.143110 1057.529809
time 1.460951
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[ 0.25580246 -0.25584795  0.99625448  0.99160712  0.98343315 -0.79596204
 -0.7912416   0.97179384  0.73934579 -0.80310123]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[ 0.67755713 -0.67760573 -0.99853684 -0.99782851  0.99027922  0.98315892
  0.86506977  0.85691261 -0.98714949 -0.97058761]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[ 0.97387983 -0.97390187 -0.99950658  0.99863719 -0.99674951  0.99307181
  0.98162595  0.97888134 -0.98448291 -0.98033804]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[ 0.99225192 -0.9922538   0.9990412   0.99894795  0.99283074  0.99251677
  0.99947845 -0.99769719 -0.97725102 -0.9762258 ]
(32256, 30)
number of unique columns sampled 44. number of columns remaining 0
(32256, 30)
[ 0.99995421 -0.99995496  0.99999146 -0.99997613  0.99620796  0.99617559
  0.99999175  0.99986873 -0.99920376 -0.99935061]
norm of R: 1134.863117
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44104.672919 43047.143110 1057.529809
time 1.462721
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[ 0.25580246 -0.25584795  0.99625448  0.99160712  0.98343315 -0.79596204
 -0.7912416   0.97179384  0.73934579 -0.80310123]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[ 0.67755713 -0.67760573 -0.99853684 -0.99782851  0.99027922  0.98315892
  0.86506977  0.85691261 -0.98714949 -0.97058761]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[ 0.97387983 -0.97390187 -0.99950658  0.99863719 -0.99674951  0.99307181
  0.98162595  0.97888134 -0.98448291 -0.98033804]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[ 0.99225192 -0.9922538   0.9990412   0.99894795  0.99283074  0.99251677
  0.99947845 -0.99769719 -0.97725102 -0.9762258 ]
(32256, 30)
number of unique columns sampled 44. number of columns remaining 0
(32256, 30)
[ 0.99995421 -0.99995496  0.99999146 -0.99997613  0.99620796  0.99617559
  0.99999175  0.99986873 -0.99920376 -0.99935061]
norm of R: 1134.863117
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44104.672919 43047.143110 1057.529809
time 1.461551
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[ 0.25580246 -0.25584795  0.99625448  0.99160712  0.98343315 -0.79596204
 -0.7912416   0.97179384  0.73934579 -0.80310123]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[ 0.67755713 -0.67760573 -0.99853684 -0.99782851  0.99027922  0.98315892
  0.86506977  0.85691261 -0.98714949 -0.97058761]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[ 0.97387983 -0.97390187 -0.99950658  0.99863719 -0.99674951  0.99307181
  0.98162595  0.97888134 -0.98448291 -0.98033804]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[ 0.99225192 -0.9922538   0.9990412   0.99894795  0.99283074  0.99251677
  0.99947845 -0.99769719 -0.97725102 -0.9762258 ]
(32256, 30)
number of unique columns sampled 44. number of columns remaining 0
(32256, 30)
[ 0.99995421 -0.99995496  0.99999146 -0.99997613  0.99620796  0.99617559
  0.99999175  0.99986873 -0.99920376 -0.99935061]
norm of R: 1134.863117
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44104.672919 43047.143110 1057.529809
time 1.462552
seed 0
time 1.461770
delta/sigma_k:0.023978 0.020975
error in angle: 1.073126 1.226760
princos:
[1.         0.99999999 0.99999976 0.99999819 0.99999495 0.99999341
 0.9999749  0.99995564 0.99991749 0.99977162]
princos:
[1.         0.99999999 0.99999976 0.99999819 0.99999495 0.99999341
 0.9999749  0.99995564 0.99991749 0.99977162]
princos:
[1.         0.99999999 0.99999976 0.99999819 0.99999495 0.99999341
 0.9999749  0.99995564 0.99991749 0.99977162]
princos:
[1.         0.99999999 0.99999976 0.99999819 0.99999495 0.99999341
 0.9999749  0.99995564 0.99991749 0.99977162]
princos:
[1.         0.99999999 0.99999976 0.99999819 0.99999495 0.99999341
 0.9999749  0.99995564 0.99991749 0.99977162]
[0.00550084 0.00748506 0.03929685 0.10898953 0.18200483 0.20795441
 0.40591756 0.53970084 0.73604484 1.2245513 ]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
LTSVD_no_scaling_pc_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[0.99988714 0.99986931 0.99851552 0.99720394 0.99591097 0.99291609
 0.99007089 0.98564094 0.98383988 0.88227539]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[0.99996061 0.99995752 0.99954632 0.99938386 0.99824094 0.99756403
 0.99650552 0.99555212 0.99154551 0.86433797]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[0.99998363 0.99998018 0.99979866 0.99965648 0.99953849 0.99929364
 0.99896366 0.99712301 0.99517849 0.97345178]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[0.99999631 0.99999511 0.99994164 0.99989998 0.99979711 0.99977967
 0.99957969 0.99931443 0.99825267 0.98199458]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[0.99999998 0.99999996 0.99999976 0.99999877 0.99999783 0.99999422
 0.99998153 0.99997316 0.99989359 0.99984838]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.847672
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[0.99988714 0.99986931 0.99851552 0.99720394 0.99591097 0.99291609
 0.99007089 0.98564094 0.98383988 0.88227539]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[0.99996061 0.99995752 0.99954632 0.99938386 0.99824094 0.99756403
 0.99650552 0.99555212 0.99154551 0.86433797]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[0.99998363 0.99998018 0.99979866 0.99965648 0.99953849 0.99929364
 0.99896366 0.99712301 0.99517849 0.97345178]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[0.99999631 0.99999511 0.99994164 0.99989998 0.99979711 0.99977967
 0.99957969 0.99931443 0.99825267 0.98199458]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[0.99999998 0.99999996 0.99999976 0.99999877 0.99999783 0.99999422
 0.99998153 0.99997316 0.99989359 0.99984838]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.849014
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[0.99988714 0.99986931 0.99851552 0.99720394 0.99591097 0.99291609
 0.99007089 0.98564094 0.98383988 0.88227539]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[0.99996061 0.99995752 0.99954632 0.99938386 0.99824094 0.99756403
 0.99650552 0.99555212 0.99154551 0.86433797]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[0.99998363 0.99998018 0.99979866 0.99965648 0.99953849 0.99929364
 0.99896366 0.99712301 0.99517849 0.97345178]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[0.99999631 0.99999511 0.99994164 0.99989998 0.99979711 0.99977967
 0.99957969 0.99931443 0.99825267 0.98199458]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[0.99999998 0.99999996 0.99999976 0.99999877 0.99999783 0.99999422
 0.99998153 0.99997316 0.99989359 0.99984838]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.850852
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[0.99988714 0.99986931 0.99851552 0.99720394 0.99591097 0.99291609
 0.99007089 0.98564094 0.98383988 0.88227539]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[0.99996061 0.99995752 0.99954632 0.99938386 0.99824094 0.99756403
 0.99650552 0.99555212 0.99154551 0.86433797]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[0.99998363 0.99998018 0.99979866 0.99965648 0.99953849 0.99929364
 0.99896366 0.99712301 0.99517849 0.97345178]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[0.99999631 0.99999511 0.99994164 0.99989998 0.99979711 0.99977967
 0.99957969 0.99931443 0.99825267 0.98199458]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[0.99999998 0.99999996 0.99999976 0.99999877 0.99999783 0.99999422
 0.99998153 0.99997316 0.99989359 0.99984838]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.850455
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 588. number of columns remaining 1209
(32256, 30)
[0.99988714 0.99986931 0.99851552 0.99720394 0.99591097 0.99291609
 0.99007089 0.98564094 0.98383988 0.88227539]
(32256, 30)
number of unique columns sampled 531. number of columns remaining 678
(32256, 30)
[0.99996061 0.99995752 0.99954632 0.99938386 0.99824094 0.99756403
 0.99650552 0.99555212 0.99154551 0.86433797]
(32256, 30)
number of unique columns sampled 435. number of columns remaining 243
(32256, 30)
[0.99998363 0.99998018 0.99979866 0.99965648 0.99953849 0.99929364
 0.99896366 0.99712301 0.99517849 0.97345178]
(32256, 30)
number of unique columns sampled 216. number of columns remaining 27
(32256, 30)
[0.99999631 0.99999511 0.99994164 0.99989998 0.99979711 0.99977967
 0.99957969 0.99931443 0.99825267 0.98199458]
(32256, 27)
number of unique columns sampled 27. number of columns remaining 0
(32256, 30)
[0.99999998 0.99999996 0.99999976 0.99999877 0.99999783 0.99999422
 0.99998153 0.99997316 0.99989359 0.99984838]
norm of R: 778.229505
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44172.328393 43107.336917 1064.991476
time 1.850797
seed 0
time 1.849758
delta/sigma_k:0.024110 0.022474
error in angle: 0.730738 0.783917
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
princos:
[1.         1.         0.99999996 0.99999964 0.99999768 0.99999656
 0.99999093 0.99997405 0.99993546 0.99992292]
[0.00085498 0.00098725 0.01665546 0.04846112 0.12338551 0.15018311
 0.24398805 0.41275588 0.65094733 0.71140997]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_pc_iterate_croppedYalefaces_1threads_20201005
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[0.99986536 0.99984423 0.99844883 0.9968937  0.99621105 0.99259962
 0.98995672 0.98514859 0.97672321 0.90165419]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[0.999972   0.99995232 0.99956101 0.99931837 0.99869062 0.99787841
 0.99617827 0.99554052 0.99464733 0.98492942]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[0.99998567 0.99998279 0.99982676 0.99959492 0.99934309 0.99890544
 0.99832044 0.99792536 0.99620047 0.98975152]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[0.999996   0.99999313 0.99995624 0.99989353 0.99981534 0.99969588
 0.99960158 0.99889616 0.99708245 0.99463914]
(32256, 30)
recalculated sigma
norm of R: 1306.726086
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44243.739956 43174.029938 1069.710017
time 1.396772
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[0.99986536 0.99984423 0.99844883 0.9968937  0.99621105 0.99259962
 0.98995672 0.98514859 0.97672321 0.90165419]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[0.999972   0.99995232 0.99956101 0.99931837 0.99869062 0.99787841
 0.99617827 0.99554052 0.99464733 0.98492942]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[0.99998567 0.99998279 0.99982676 0.99959492 0.99934309 0.99890544
 0.99832044 0.99792536 0.99620047 0.98975152]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[0.999996   0.99999313 0.99995624 0.99989353 0.99981534 0.99969588
 0.99960158 0.99889616 0.99708245 0.99463914]
(32256, 30)
recalculated sigma
norm of R: 1306.726086
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44243.739956 43174.029938 1069.710017
time 1.394746
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[0.99986536 0.99984423 0.99844883 0.9968937  0.99621105 0.99259962
 0.98995672 0.98514859 0.97672321 0.90165419]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[0.999972   0.99995232 0.99956101 0.99931837 0.99869062 0.99787841
 0.99617827 0.99554052 0.99464733 0.98492942]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[0.99998567 0.99998279 0.99982676 0.99959492 0.99934309 0.99890544
 0.99832044 0.99792536 0.99620047 0.98975152]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[0.999996   0.99999313 0.99995624 0.99989353 0.99981534 0.99969588
 0.99960158 0.99889616 0.99708245 0.99463914]
(32256, 30)
recalculated sigma
norm of R: 1306.726086
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44243.739956 43174.029938 1069.710017
time 1.397891
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[0.99986536 0.99984423 0.99844883 0.9968937  0.99621105 0.99259962
 0.98995672 0.98514859 0.97672321 0.90165419]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[0.999972   0.99995232 0.99956101 0.99931837 0.99869062 0.99787841
 0.99617827 0.99554052 0.99464733 0.98492942]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[0.99998567 0.99998279 0.99982676 0.99959492 0.99934309 0.99890544
 0.99832044 0.99792536 0.99620047 0.98975152]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[0.999996   0.99999313 0.99995624 0.99989353 0.99981534 0.99969588
 0.99960158 0.99889616 0.99708245 0.99463914]
(32256, 30)
recalculated sigma
norm of R: 1306.726086
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44243.739956 43174.029938 1069.710017
time 1.396545
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 575. number of columns remaining 1222
(32256, 30)
[0.99986536 0.99984423 0.99844883 0.9968937  0.99621105 0.99259962
 0.98995672 0.98514859 0.97672321 0.90165419]
(32256, 30)
number of unique columns sampled 524. number of columns remaining 698
(32256, 30)
[0.999972   0.99995232 0.99956101 0.99931837 0.99869062 0.99787841
 0.99617827 0.99554052 0.99464733 0.98492942]
(32256, 30)
number of unique columns sampled 425. number of columns remaining 273
(32256, 30)
[0.99998567 0.99998279 0.99982676 0.99959492 0.99934309 0.99890544
 0.99832044 0.99792536 0.99620047 0.98975152]
(32256, 30)
number of unique columns sampled 229. number of columns remaining 44
(32256, 30)
[0.999996   0.99999313 0.99995624 0.99989353 0.99981534 0.99969588
 0.99960158 0.99889616 0.99708245 0.99463914]
(32256, 30)
recalculated sigma
norm of R: 1306.726086
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44243.739956 43174.029938 1069.710017
time 1.397411
seed 0
time 1.396673
delta/sigma_k:0.024178 0.024052
error in angle: 1.221570 1.227945
princos:
[0.99999993 0.99999987 0.99999741 0.99999249 0.99998969 0.99998398
 0.99997179 0.99993692 0.99989876 0.99987435]
princos:
[0.99999993 0.99999987 0.99999741 0.99999249 0.99998969 0.99998398
 0.99997179 0.99993692 0.99989876 0.99987435]
princos:
[0.99999993 0.99999987 0.99999741 0.99999249 0.99998969 0.99998398
 0.99997179 0.99993692 0.99989876 0.99987435]
princos:
[0.99999993 0.99999987 0.99999741 0.99999249 0.99998969 0.99998398
 0.99997179 0.99993692 0.99989876 0.99987435]
princos:
[0.99999993 0.99999987 0.99999741 0.99999249 0.99998969 0.99998398
 0.99997179 0.99993692 0.99989876 0.99987435]
[0.02114784 0.02910976 0.13045675 0.22202737 0.26013139 0.3243012
 0.43038349 0.64353219 0.81530024 0.90827667]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
1
LTSVD_no_scaling_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.645565
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.641558
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.642460
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.643044
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.644090
seed 0
time 2.643343
delta/sigma_k:0.110277 0.107144
error in angle: 0.119173 0.122658
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
[2.41045567e-04 6.36755122e-02 7.70466878e-02 1.31733393e-01
 1.66285654e-01 1.70507192e-01 1.86051210e-01 2.52012731e-01
 3.51975694e-01 5.04986349e-01]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.127883
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.126578
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.130436
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.126673
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.125650
seed 0
time 2.127444
delta/sigma_k:0.110635 0.106531
error in angle: 0.156242 0.162262
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
[0.0012314  0.09867506 0.11973221 0.15629278 0.19986314 0.22860272
 0.27361201 0.30727369 0.49269849 0.61892108]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
LTSVD_no_scaling_pc_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[0.9999687  0.99947781 0.99879473 0.99631244 0.99508325 0.99330348
 0.99130942 0.98211395 0.94232297 0.13006018]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[0.9999969  0.99991673 0.99981379 0.9997078  0.99959484 0.99925432
 0.99832897 0.99808887 0.9931266  0.97357923]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[0.99999998 0.99999994 0.99999896 0.9999983  0.9999897  0.99997325
 0.99994268 0.99989719 0.99987064 0.99970699]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.607990
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[0.9999687  0.99947781 0.99879473 0.99631244 0.99508325 0.99330348
 0.99130942 0.98211395 0.94232297 0.13006018]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[0.9999969  0.99991673 0.99981379 0.9997078  0.99959484 0.99925432
 0.99832897 0.99808887 0.9931266  0.97357923]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[0.99999998 0.99999994 0.99999896 0.9999983  0.9999897  0.99997325
 0.99994268 0.99989719 0.99987064 0.99970699]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.606921
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[0.9999687  0.99947781 0.99879473 0.99631244 0.99508325 0.99330348
 0.99130942 0.98211395 0.94232297 0.13006018]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[0.9999969  0.99991673 0.99981379 0.9997078  0.99959484 0.99925432
 0.99832897 0.99808887 0.9931266  0.97357923]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[0.99999998 0.99999994 0.99999896 0.9999983  0.9999897  0.99997325
 0.99994268 0.99989719 0.99987064 0.99970699]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.608868
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[0.9999687  0.99947781 0.99879473 0.99631244 0.99508325 0.99330348
 0.99130942 0.98211395 0.94232297 0.13006018]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[0.9999969  0.99991673 0.99981379 0.9997078  0.99959484 0.99925432
 0.99832897 0.99808887 0.9931266  0.97357923]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[0.99999998 0.99999994 0.99999896 0.9999983  0.9999897  0.99997325
 0.99994268 0.99989719 0.99987064 0.99970699]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.607496
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[0.9999687  0.99947781 0.99879473 0.99631244 0.99508325 0.99330348
 0.99130942 0.98211395 0.94232297 0.13006018]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[0.9999969  0.99991673 0.99981379 0.9997078  0.99959484 0.99925432
 0.99832897 0.99808887 0.9931266  0.97357923]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[0.99999998 0.99999994 0.99999896 0.9999983  0.9999897  0.99997325
 0.99994268 0.99989719 0.99987064 0.99970699]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 2.606491
seed 0
time 2.607553
delta/sigma_k:0.110277 0.107144
error in angle: 0.119173 0.122658
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
[2.41045567e-04 6.36755122e-02 7.70466878e-02 1.31733393e-01
 1.66285654e-01 1.70507192e-01 1.86051210e-01 2.52012731e-01
 3.51975694e-01 5.04986349e-01]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_pc_iterate_V_2D_1threads_20201005
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[0.99997083 0.99940321 0.99867568 0.99652977 0.99416018 0.99235255
 0.99001079 0.98420394 0.94438771 0.18201546]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[0.99999641 0.9998977  0.99981735 0.99970365 0.99961631 0.99895038
 0.99864069 0.99779703 0.99158972 0.97027408]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[0.99999999 0.99999979 0.99999922 0.99999881 0.99999554 0.99997644
 0.99995949 0.99995216 0.99980812 0.99970959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.093478
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[0.99997083 0.99940321 0.99867568 0.99652977 0.99416018 0.99235255
 0.99001079 0.98420394 0.94438771 0.18201546]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[0.99999641 0.9998977  0.99981735 0.99970365 0.99961631 0.99895038
 0.99864069 0.99779703 0.99158972 0.97027408]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[0.99999999 0.99999979 0.99999922 0.99999881 0.99999554 0.99997644
 0.99995949 0.99995216 0.99980812 0.99970959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.090230
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[0.99997083 0.99940321 0.99867568 0.99652977 0.99416018 0.99235255
 0.99001079 0.98420394 0.94438771 0.18201546]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[0.99999641 0.9998977  0.99981735 0.99970365 0.99961631 0.99895038
 0.99864069 0.99779703 0.99158972 0.97027408]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[0.99999999 0.99999979 0.99999922 0.99999881 0.99999554 0.99997644
 0.99995949 0.99995216 0.99980812 0.99970959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.091231
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[0.99997083 0.99940321 0.99867568 0.99652977 0.99416018 0.99235255
 0.99001079 0.98420394 0.94438771 0.18201546]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[0.99999641 0.9998977  0.99981735 0.99970365 0.99961631 0.99895038
 0.99864069 0.99779703 0.99158972 0.97027408]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[0.99999999 0.99999979 0.99999922 0.99999881 0.99999554 0.99997644
 0.99995949 0.99995216 0.99980812 0.99970959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.093445
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[0.99997083 0.99940321 0.99867568 0.99652977 0.99416018 0.99235255
 0.99001079 0.98420394 0.94438771 0.18201546]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[0.99999641 0.9998977  0.99981735 0.99970365 0.99961631 0.99895038
 0.99864069 0.99779703 0.99158972 0.97027408]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[0.99999999 0.99999979 0.99999922 0.99999881 0.99999554 0.99997644
 0.99995949 0.99995216 0.99980812 0.99970959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 2.091238
seed 0
time 2.091924
delta/sigma_k:0.110635 0.106531
error in angle: 0.156242 0.162262
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
[0.0012314  0.09867506 0.11973221 0.15629278 0.19986314 0.22860272
 0.27361201 0.30727369 0.49269849 0.61892108]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
1
LTSVD_no_scaling_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[ 0.99060171 -0.98499372  0.86792545 -0.84075509 -0.94003974  0.96156428
 -0.9275525  -0.15790962  0.08476652  0.87081296]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[ 0.99796816  0.99773442  0.98574953  0.99128497 -0.98663244  0.98152486
  0.97978405 -0.97649078  0.94604413 -0.9517903 ]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[ 0.99996834 -0.99998944  0.99995905 -1.          0.99999477 -0.99998211
  0.99961433  0.99963415 -0.99994536  0.99999918]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110585
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[ 0.99060171 -0.98499372  0.86792545 -0.84075509 -0.94003974  0.96156428
 -0.9275525  -0.15790962  0.08476652  0.87081296]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[ 0.99796816  0.99773442  0.98574953  0.99128497 -0.98663244  0.98152486
  0.97978405 -0.97649078  0.94604413 -0.9517903 ]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[ 0.99996834 -0.99998944  0.99995905 -1.          0.99999477 -0.99998211
  0.99961433  0.99963415 -0.99994536  0.99999918]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.109705
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[ 0.99060171 -0.98499372  0.86792545 -0.84075509 -0.94003974  0.96156428
 -0.9275525  -0.15790962  0.08476652  0.87081296]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[ 0.99796816  0.99773442  0.98574953  0.99128497 -0.98663244  0.98152486
  0.97978405 -0.97649078  0.94604413 -0.9517903 ]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[ 0.99996834 -0.99998944  0.99995905 -1.          0.99999477 -0.99998211
  0.99961433  0.99963415 -0.99994536  0.99999918]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110760
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[ 0.99060171 -0.98499372  0.86792545 -0.84075509 -0.94003974  0.96156428
 -0.9275525  -0.15790962  0.08476652  0.87081296]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[ 0.99796816  0.99773442  0.98574953  0.99128497 -0.98663244  0.98152486
  0.97978405 -0.97649078  0.94604413 -0.9517903 ]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[ 0.99996834 -0.99998944  0.99995905 -1.          0.99999477 -0.99998211
  0.99961433  0.99963415 -0.99994536  0.99999918]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110159
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[ 0.99060171 -0.98499372  0.86792545 -0.84075509 -0.94003974  0.96156428
 -0.9275525  -0.15790962  0.08476652  0.87081296]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[ 0.99796816  0.99773442  0.98574953  0.99128497 -0.98663244  0.98152486
  0.97978405 -0.97649078  0.94604413 -0.9517903 ]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[ 0.99996834 -0.99998944  0.99995905 -1.          0.99999477 -0.99998211
  0.99961433  0.99963415 -0.99994536  0.99999918]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110839
seed 0
time 0.110409
delta/sigma_k:0.107446 0.104201
error in angle: 0.275297 0.283871
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
[0.02437101 0.03820544 0.10075914 0.13031313 0.16067093 0.33931397
 0.58399049 0.67278023 0.79796084 1.18237713]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[ 0.9951212  -0.98738337 -0.87454706  0.84463054  0.89041848 -0.93903146
  0.97216228 -0.11962272  0.17180731 -0.75395589]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[ 0.99571861  0.99470738  0.98020483  0.98060457 -0.99303652  0.9906624
  0.96392404  0.96883286  0.89110072  0.87243101]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99995621 -0.99994197 -0.99970574 -0.99980865  0.99970642 -0.999661
 -0.99925855 -0.99844429 -0.99885505  0.99958533]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.117805
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[ 0.9951212  -0.98738337 -0.87454706  0.84463054  0.89041848 -0.93903146
  0.97216228 -0.11962272  0.17180731 -0.75395589]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[ 0.99571861  0.99470738  0.98020483  0.98060457 -0.99303652  0.9906624
  0.96392404  0.96883286  0.89110072  0.87243101]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99995621 -0.99994197 -0.99970574 -0.99980865  0.99970642 -0.999661
 -0.99925855 -0.99844429 -0.99885505  0.99958533]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.117586
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[ 0.9951212  -0.98738337 -0.87454706  0.84463054  0.89041848 -0.93903146
  0.97216228 -0.11962272  0.17180731 -0.75395589]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[ 0.99571861  0.99470738  0.98020483  0.98060457 -0.99303652  0.9906624
  0.96392404  0.96883286  0.89110072  0.87243101]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99995621 -0.99994197 -0.99970574 -0.99980865  0.99970642 -0.999661
 -0.99925855 -0.99844429 -0.99885505  0.99958533]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.116833
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[ 0.9951212  -0.98738337 -0.87454706  0.84463054  0.89041848 -0.93903146
  0.97216228 -0.11962272  0.17180731 -0.75395589]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[ 0.99571861  0.99470738  0.98020483  0.98060457 -0.99303652  0.9906624
  0.96392404  0.96883286  0.89110072  0.87243101]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99995621 -0.99994197 -0.99970574 -0.99980865  0.99970642 -0.999661
 -0.99925855 -0.99844429 -0.99885505  0.99958533]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.117313
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[ 0.9951212  -0.98738337 -0.87454706  0.84463054  0.89041848 -0.93903146
  0.97216228 -0.11962272  0.17180731 -0.75395589]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[ 0.99571861  0.99470738  0.98020483  0.98060457 -0.99303652  0.9906624
  0.96392404  0.96883286  0.89110072  0.87243101]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99995621 -0.99994197 -0.99970574 -0.99980865  0.99970642 -0.999661
 -0.99925855 -0.99844429 -0.99885505  0.99958533]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.116782
seed 0
time 0.117264
delta/sigma_k:0.106582 0.097123
error in angle: 0.659044 0.723230
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
[0.09791554 0.16536499 0.3472137  0.40048568 0.46235608 0.73330511
 1.1464011  1.45836991 1.56967602 2.59039369]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
LTSVD_no_scaling_pc_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[0.99787795 0.99672714 0.99577291 0.99387833 0.99059509 0.9876098
 0.97727233 0.96675993 0.91705304 0.88972487]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[0.99954354 0.99938951 0.9991817  0.99855077 0.99815256 0.99632558
 0.99509841 0.99213761 0.99190614 0.98784425]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[1.         1.         1.         1.         1.         1.
 1.         0.99999997 0.99999749 0.9998615 ]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110167
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[0.99787795 0.99672714 0.99577291 0.99387833 0.99059509 0.9876098
 0.97727233 0.96675993 0.91705304 0.88972487]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[0.99954354 0.99938951 0.9991817  0.99855077 0.99815256 0.99632558
 0.99509841 0.99213761 0.99190614 0.98784425]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[1.         1.         1.         1.         1.         1.
 1.         0.99999997 0.99999749 0.9998615 ]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.109215
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[0.99787795 0.99672714 0.99577291 0.99387833 0.99059509 0.9876098
 0.97727233 0.96675993 0.91705304 0.88972487]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[0.99954354 0.99938951 0.9991817  0.99855077 0.99815256 0.99632558
 0.99509841 0.99213761 0.99190614 0.98784425]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[1.         1.         1.         1.         1.         1.
 1.         0.99999997 0.99999749 0.9998615 ]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110483
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[0.99787795 0.99672714 0.99577291 0.99387833 0.99059509 0.9876098
 0.97727233 0.96675993 0.91705304 0.88972487]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[0.99954354 0.99938951 0.9991817  0.99855077 0.99815256 0.99632558
 0.99509841 0.99213761 0.99190614 0.98784425]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[1.         1.         1.         1.         1.         1.
 1.         0.99999997 0.99999749 0.9998615 ]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.109827
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[0.99787795 0.99672714 0.99577291 0.99387833 0.99059509 0.9876098
 0.97727233 0.96675993 0.91705304 0.88972487]
(10304, 30)
number of unique columns sampled 73. number of columns remaining 1
(10304, 30)
[0.99954354 0.99938951 0.9991817  0.99855077 0.99815256 0.99632558
 0.99509841 0.99213761 0.99190614 0.98784425]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[1.         1.         1.         1.         1.         1.
 1.         0.99999997 0.99999749 0.9998615 ]
norm of R: 316.839779
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10711.397420 9560.497504 1150.899916
time 0.110530
seed 0
time 0.110045
delta/sigma_k:0.107446 0.104201
error in angle: 0.275297 0.283871
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
princos:
[0.99999991 0.99999978 0.99999845 0.99999741 0.99999607 0.99998246
 0.99994806 0.99993106 0.99990302 0.99978708]
[0.02437101 0.03820544 0.10075914 0.13031313 0.16067093 0.33931397
 0.58399049 0.67278023 0.79796084 1.18237713]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_pc_iterate_faces_1threads_20201005
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[0.99760345 0.99638245 0.99506491 0.99436728 0.99068575 0.98474231
 0.97624336 0.97087705 0.93990957 0.90272102]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[0.99974245 0.99962845 0.9988559  0.99876538 0.9980689  0.99681199
 0.99584955 0.99350995 0.9926069  0.97404649]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999999 0.99999976 0.99999953 0.99999914 0.9999902
 0.99994906 0.9997981  0.99970137 0.99911626]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.117150
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[0.99760345 0.99638245 0.99506491 0.99436728 0.99068575 0.98474231
 0.97624336 0.97087705 0.93990957 0.90272102]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[0.99974245 0.99962845 0.9988559  0.99876538 0.9980689  0.99681199
 0.99584955 0.99350995 0.9926069  0.97404649]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999999 0.99999976 0.99999953 0.99999914 0.9999902
 0.99994906 0.9997981  0.99970137 0.99911626]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.117046
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[0.99760345 0.99638245 0.99506491 0.99436728 0.99068575 0.98474231
 0.97624336 0.97087705 0.93990957 0.90272102]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[0.99974245 0.99962845 0.9988559  0.99876538 0.9980689  0.99681199
 0.99584955 0.99350995 0.9926069  0.97404649]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999999 0.99999976 0.99999953 0.99999914 0.9999902
 0.99994906 0.9997981  0.99970137 0.99911626]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.116394
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[0.99760345 0.99638245 0.99506491 0.99436728 0.99068575 0.98474231
 0.97624336 0.97087705 0.93990957 0.90272102]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[0.99974245 0.99962845 0.9988559  0.99876538 0.9980689  0.99681199
 0.99584955 0.99350995 0.9926069  0.97404649]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999999 0.99999976 0.99999953 0.99999914 0.9999902
 0.99994906 0.9997981  0.99970137 0.99911626]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.116908
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 149. number of columns remaining 65
(10304, 30)
[0.99760345 0.99638245 0.99506491 0.99436728 0.99068575 0.98474231
 0.97624336 0.97087705 0.93990957 0.90272102]
(10304, 30)
number of unique columns sampled 61. number of columns remaining 4
(10304, 30)
[0.99974245 0.99962845 0.9988559  0.99876538 0.9980689  0.99681199
 0.99584955 0.99350995 0.9926069  0.97404649]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999999 0.99999976 0.99999953 0.99999914 0.9999902
 0.99994906 0.9997981  0.99970137 0.99911626]
norm of R: 746.492184
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10627.420335 9494.730085 1132.690249
time 0.116358
seed 0
time 0.116771
delta/sigma_k:0.106582 0.097123
error in angle: 0.659044 0.723230
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
princos:
[0.99999854 0.99999584 0.99998164 0.99997557 0.99996744 0.9999181
 0.99979984 0.99967608 0.99962475 0.99897816]
[0.09791554 0.16536499 0.3472137  0.40048568 0.46235608 0.73330511
 1.1464011  1.45836991 1.56967602 2.59039369]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_L2N_YF_8threads.txt <==
]0;IPython: code_temporal_mean_row_mean/code_latest_10.1.3.1401
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 492. number of columns remaining 15118
[ 0.96463621  0.95754269  0.99495258 -0.82443757  0.78969663]
number of unique columns sampled 493. number of columns remaining 14625
[ 0.98924889  0.98791099  0.99498399 -0.99405075 -0.99099295]
number of unique columns sampled 504. number of columns remaining 14121
[ 0.99929663  0.99943143  0.9991194  -0.98590467 -0.9844428 ]
number of unique columns sampled 493. number of columns remaining 13628
[ 0.99976136 -0.99964289  0.999291   -0.97805766 -0.9775062 ]
number of unique columns sampled 497. number of columns remaining 13131
[ 0.99968072  0.99913629 -0.99891853 -0.9992409  -0.99882698]
recalculated sigma
norm of R: 125228.993809
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 827774.075738 767537.566255 60236.509483
error measure time 22.654048
wall clock time 219.411466, read time 174.069226
seed 0
computational time 45.342239, read time 174.069226
delta/sigma_k:0.072769 0.070151
error in angle: 2.078955 2.156552
princos:
[0.99936153 0.99897074 0.99878284 0.99789103 0.99665567]
[2.0475331  2.59978443 2.82719301 3.72177081 4.68719754]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[ 0.99307893  0.98424242 -0.98995929  0.94602205 -0.94478292 -0.99670082
 -0.92547472  0.93151157  0.97151089 -0.98127853  0.97055731 -0.9389603
 -0.96454698 -0.91576407 -0.51569736 -0.44070465 -0.64201298 -0.89175771
 -0.86997025  0.83323404]
number of unique columns sampled 1867. number of columns remaining 10489
[ 0.99960182  0.99881264  0.99836864 -0.99495697 -0.99500288  0.99780139
 -0.90092406 -0.90026355 -0.96627957  0.9652179   0.99190355 -0.98944214
 -0.9889136  -0.9803648   0.98596918  0.82687141 -0.82257572  0.96544842
  0.97376819  0.96418101]
number of unique columns sampled 1822. number of columns remaining 8667
[ 0.99960764  0.99918855 -0.99799995  0.99811562  0.99758932 -0.99779221
 -0.96969348  0.96962003 -0.74039667  0.74044026  0.99658032  0.98832377
 -0.05523389  0.05359546  0.98678966  0.98973762  0.98377432 -0.98032576
  0.97627342  0.97596842]
number of unique columns sampled 1782. number of columns remaining 6885
[ 0.99951618  0.99820719  0.99822052 -0.99691173  0.99672368  0.99950143
  0.98679866  0.98586788  0.98105598  0.98131903  0.99679702  0.99713243
 -0.99816265  0.99781398  0.99695515  0.99433601  0.98706127 -0.98764258
  0.99005426  0.97299238]
number of unique columns sampled 1711. number of columns remaining 5174
[ 0.99966369 -0.99788705  0.99728784  0.99797731  0.99719447  0.99905526
  0.99267911  0.98812109  0.99417759  0.99809167  0.99828671  0.99424987
  0.92812396 -0.92826574  0.99758636  0.99691239  0.99393037  0.9910577
  0.99318367  0.99318623]
number of unique columns sampled 1653. number of columns remaining 3521
[-0.99957548  0.99808735 -0.9979481  -0.99898418 -0.99848824 -0.99953309
 -0.99921332  0.9967739   0.99670141  0.99892257  0.99699508  0.99678462
  0.98610562  0.98027056  0.99519852 -0.99756393  0.98712431  0.9913426
  0.98789052  0.97332156]
number of unique columns sampled 1535. number of columns remaining 1986
[-0.99891237 -0.997147   -0.99731341 -0.99836733 -0.99846249 -0.99961622
  0.99954716 -0.99255295 -0.98705731 -0.99266635 -0.99790632  0.99461723
 -0.99436112 -0.98997022 -0.99609493 -0.98953648 -0.98981359  0.99014751
 -0.9912566  -0.98112223]
number of unique columns sampled 1246. number of columns remaining 740
[-0.99871844 -0.9973945  -0.99794872 -0.99880847 -0.9991684  -0.9995476
 -0.9995611   0.99667559  0.99697185 -0.99879933  0.99866535 -0.9945568
  0.99577034  0.99543336 -0.99546705  0.99262422  0.99238769 -0.99488617
  0.9957671   0.96459372]
number of unique columns sampled 679. number of columns remaining 61
[ 0.99920552  0.99863202 -0.99872142  0.99925621  0.99956885  0.99973215
 -0.9997281   0.99824382  0.99749532  0.99873492 -0.99970561  0.99748141
  0.99774188  0.99945307  0.99921968  0.99833403  0.98181902  0.98166775
 -0.99810552  0.99566309]
number of unique columns sampled 61. number of columns remaining 0
[ 0.99999322  0.99998208  0.9999734   0.99998024 -0.99999064  0.99999654
  0.99999504 -0.99997702 -0.99995229 -0.99996983 -0.99998838 -0.9999329
 -0.99993254  0.99994224  0.99997085 -0.99986429  0.99986043 -0.9999139
 -0.99995852 -0.99993359]
norm of R: 2036.186458
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316649.847315 311894.420129 4755.427187
error measure time 33.511198
wall clock time 324.699302, read time 163.550934
seed 0
computational time 161.148368, read time 163.550934
delta/sigma_k:0.015018 0.014608
error in angle: 0.428182 0.440194
princos:
[1.         1.         1.         1.         0.99999999 0.99999999
 0.99999999 0.99999996 0.99999989 0.99999987 0.99999981 0.99999969
 0.99999951 0.99999946 0.99999898 0.99999882 0.99999819 0.99999721
 0.99999269 0.99999193]
[0.00118701 0.00192225 0.00243868 0.00329123 0.00632296 0.00771991
 0.00971861 0.01625393 0.02664343 0.02926065 0.03543285 0.04517572
 0.05657499 0.05972178 0.08171084 0.08800407 0.10895927 0.13525952
 0.21910664 0.23017633]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 499. number of columns remaining 15111
[ 0.99734933  0.99722686  0.98709413  0.97114622 -0.9802888 ]
number of unique columns sampled 501. number of columns remaining 14610
[ 0.99850001  0.9980951  -0.99689943  0.96276974 -0.89033345]
number of unique columns sampled 493. number of columns remaining 14117
[ 0.99910754  0.99869047 -0.99697443  0.98658423  0.98500773]
number of unique columns sampled 496. number of columns remaining 13621
[ 0.99977953  0.99969111  0.99952682  0.9849137  -0.98545675]
number of unique columns sampled 499. number of columns remaining 13122
[ 0.99962448 -0.99919259 -0.9992489  -0.99311906  0.99216008]
recalculated sigma
norm of R: 110031.251763
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 828579.476740 767375.680257 61203.796482
error measure time 22.580008
wall clock time 224.541911, read time 180.556614
seed 0
computational time 43.985297, read time 180.556614
delta/sigma_k:0.073866 0.071055
error in angle: 1.797785 1.868912
princos:
[0.999609   0.99931349 0.99909266 0.99827868 0.99762676]
[1.60228066 2.12317671 2.44092859 3.36225793 3.94815361]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[ 0.99750815  0.99612436  0.9970226   0.95436454 -0.95513414 -0.99518273
  0.9924834  -0.99325722  0.961789   -0.96092287  0.97839439  0.96577688
  0.9153886   0.90664378  0.70516397 -0.32670294 -0.52345797 -0.81024888
  0.83481788 -0.88081631]
number of unique columns sampled 1843. number of columns remaining 10513
[ 0.99958515  0.99770745  0.9978353  -0.98735837 -0.98720181  0.9974565
  0.94279058 -0.94303197  0.98303364 -0.97866117 -0.992088    0.98234954
 -0.97968814  0.99210091 -0.98183061 -0.88557458 -0.8660516   0.93749748
 -0.9190152   0.18226098]
number of unique columns sampled 1840. number of columns remaining 8673
[ 0.99913511 -0.99714198 -0.99600577 -0.99756883  0.99704867 -0.99800265
  0.5214336  -0.51930587 -0.99331781 -0.99241214 -0.99387455  0.99545103
  0.99528207  0.99710478 -0.98575593  0.91637968  0.90981329 -0.85210351
 -0.85297715 -0.95620656]
number of unique columns sampled 1752. number of columns remaining 6921
[ 0.99955782 -0.99722881 -0.99788933 -0.99765113 -0.99497123 -0.99636479
  0.99839007  0.99500315 -0.44625993  0.44438033  0.99830266 -0.9981797
  0.98559239 -0.98754716  0.98172048  0.9858894   0.97589962 -0.9899645
  0.98619919  0.98545753]
number of unique columns sampled 1718. number of columns remaining 5203
[-0.99948654  0.99688987 -0.99595361  0.99846463 -0.99864134 -0.99942656
 -0.99898176  0.99709485  0.98901731  0.99041453  0.99736648 -0.99693068
  0.98897975  0.99033945  0.9977287  -0.97887167  0.97571503  0.96403406
  0.96113693  0.98737283]
number of unique columns sampled 1654. number of columns remaining 3549
[-0.99955432 -0.99814853 -0.99747924  0.99791973 -0.9979058  -0.99959839
 -0.99961491  0.99722647  0.99736782  0.9986235   0.99815899  0.99792354
  0.45441505  0.4559929   0.99732146  0.99628013  0.99677327 -0.98833043
  0.99040742  0.98236688]
number of unique columns sampled 1509. number of columns remaining 2040
[-0.99924906 -0.99791526 -0.9971352  -0.99801501 -0.99883561 -0.99941571
  0.99962463 -0.99389413 -0.99240925 -0.99781424 -0.9988127   0.99660229
 -0.74209609  0.73885974 -0.99498585 -0.98764794 -0.98780538 -0.99425934
 -0.99645528 -0.99362681]
number of unique columns sampled 1223. number of columns remaining 817
[ 0.99856528  0.9970444   0.99695394  0.99817749  0.99879457  0.99921994
 -0.9994005  -0.99481963 -0.99511423 -0.99855902 -0.99873307  0.9931457
 -0.99394411 -0.99610512  0.99347189 -0.9916064  -0.98826172 -0.9882719
 -0.99472092 -0.91546887]
number of unique columns sampled 717. number of columns remaining 100
[-0.99919341 -0.99829548  0.99873905 -0.99946457 -0.99963735 -0.99968693
 -0.99970274  0.99769612  0.99763234 -0.99956352  0.99963925 -0.99725584
  0.99702185  0.99926385 -0.99871787  0.99829903  0.96322657  0.9636972
  0.99812131  0.99475771]
number of unique columns sampled 100. number of columns remaining 0
[ 0.99997978  0.99996234  0.99997665  0.99998681 -0.99997239  0.99997465
 -0.99999402 -0.99998352 -0.99996425 -0.99998195  0.9999782   0.99921891
 -0.99885859 -0.99959621 -0.99988061 -0.99988536  0.99972224  0.9997196
 -0.99986386 -0.99976991]
norm of R: 2661.922915
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316608.533049 311841.690614 4766.842434
error measure time 33.250947
wall clock time 321.218266, read time 165.777723
seed 0
computational time 155.440543, read time 165.777723
delta/sigma_k:0.015056 0.014480
error in angle: 0.558425 0.580655
princos:
[1.         1.         0.99999999 0.99999999 0.99999998 0.99999997
 0.99999994 0.9999999  0.99999985 0.99999978 0.99999971 0.99999946
 0.99999929 0.9999989  0.99999813 0.99999791 0.99999671 0.99999551
 0.99999046 0.99998647]
[0.00253968 0.00401793 0.00678879 0.00845596 0.01158589 0.01393041
 0.01966813 0.02594211 0.03146842 0.03839585 0.04371189 0.05966478
 0.06823481 0.08493705 0.11075505 0.11701523 0.14701764 0.17160914
 0.25023974 0.29803855]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 492. number of columns remaining 15118
[0.99923034 0.99772523 0.99754543 0.9944494  0.95355747]
number of unique columns sampled 493. number of columns remaining 14625
[0.99967397 0.99957847 0.99901163 0.99880959 0.99301164]
recalculated sigma
norm of R: 151476.790611
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 826800.341647 766115.595605 60684.746041
error measure time 22.851571
wall clock time 212.940772, read time 176.993506
seed 0
computational time 35.947265, read time 176.993506
delta/sigma_k:0.073397 0.069056
error in angle: 2.496126 2.653050
princos:
[0.99908611 0.99834731 0.99799342 0.99781949 0.99521699]
[2.44973245 3.29452843 3.63026983 3.78438503 5.60611049]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[0.99984346 0.99979661 0.99971252 0.99962911 0.99956985 0.99939899
 0.99914178 0.99896523 0.99834294 0.99826268 0.99813456 0.99776347
 0.99711776 0.99511669 0.99445746 0.9925499  0.99139217 0.98863635
 0.97457254 0.85848131]
number of unique columns sampled 1867. number of columns remaining 10489
[0.99994849 0.99992633 0.99989521 0.99987835 0.99979725 0.99976376
 0.99960161 0.99957134 0.99952485 0.99944284 0.99925904 0.99901734
 0.99894415 0.99835803 0.99828795 0.99768774 0.99703651 0.9963533
 0.99356784 0.96960013]
number of unique columns sampled 1822. number of columns remaining 8667
[0.99997853 0.99996706 0.99995898 0.99994412 0.99992545 0.99988308
 0.99985919 0.99982345 0.99977627 0.99976161 0.99964746 0.999625
 0.99958733 0.99937187 0.99907207 0.99883493 0.99860285 0.99845854
 0.99745066 0.9759001 ]
number of unique columns sampled 1782. number of columns remaining 6885
[0.99998512 0.99998392 0.99997474 0.99996162 0.9999513  0.99994127
 0.99991965 0.99989133 0.99986138 0.99985034 0.99978588 0.99972258
 0.99969082 0.99952951 0.9994947  0.99922726 0.99906138 0.99848723
 0.99484169 0.97366436]
number of unique columns sampled 1711. number of columns remaining 5174
[0.99998946 0.9999854  0.99997861 0.99997538 0.99996201 0.99995317
 0.99993361 0.99991628 0.99989718 0.99988702 0.99986934 0.99985696
 0.99980812 0.9996974  0.99957137 0.99955777 0.99930945 0.9988842
 0.9985883  0.99393679]
recalculated sigma
norm of R: 36136.664176
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316692.710583 311905.047809 4787.662774
error measure time 33.430824
wall clock time 284.481287, read time 169.114906
seed 0
computational time 115.366381, read time 169.114906
delta/sigma_k:0.015118 0.014741
error in angle: 7.547872 7.740496
princos:
[0.99999414 0.99998693 0.99997586 0.99996704 0.99996637 0.99995698
 0.99994459 0.99993784 0.999899   0.99988733 0.99986154 0.99984867
 0.99981378 0.99978091 0.99975077 0.99973945 0.99968199 0.99962852
 0.99959302 0.99951101]
[0.19617838 0.29297382 0.39807916 0.46517454 0.46989547 0.53146547
 0.60318392 0.63882901 0.81432772 0.86010213 0.95346061 0.9967921
 1.10575572 1.19937091 1.27922476 1.30795139 1.44499498 1.56176684
 1.63469907 1.79186598]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 499. number of columns remaining 15111
[0.99894772 0.99869282 0.99670062 0.99583196 0.97709435]
number of unique columns sampled 501. number of columns remaining 14610
[0.99961014 0.99935761 0.99879793 0.99801303 0.92502316]
number of unique columns sampled 493. number of columns remaining 14117
[0.99973346 0.99956725 0.99939953 0.99904835 0.9950029 ]
recalculated sigma
norm of R: 123433.538072
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 827836.999857 766958.514529 60878.485328
error measure time 22.770639
wall clock time 215.632938, read time 176.288348
seed 0
computational time 39.344590, read time 176.288348
delta/sigma_k:0.073539 0.070222
error in angle: 2.027540 2.123332
princos:
[0.99950106 0.99924589 0.99880229 0.99798375 0.9964426 ]
[1.81000555 2.22527182 2.80450519 3.63900349 4.83429369]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[0.99985349 0.99982056 0.99972221 0.99960666 0.9993526  0.99931689
 0.99908152 0.99900328 0.99882145 0.99820025 0.99801944 0.99743384
 0.99614611 0.99451197 0.99412745 0.99292214 0.98988871 0.98964278
 0.97166334 0.91680402]
number of unique columns sampled 1843. number of columns remaining 10513
[0.99995173 0.99993368 0.99991465 0.99988513 0.99985506 0.99980726
 0.99972754 0.99969009 0.99955372 0.99954777 0.99942505 0.99936824
 0.99931443 0.99850919 0.99816838 0.99773222 0.99625501 0.99566652
 0.99291042 0.17951252]
number of unique columns sampled 1840. number of columns remaining 8673
[0.99996786 0.99996133 0.99994072 0.99993494 0.99990193 0.99988397
 0.99984215 0.99981247 0.99976457 0.99973796 0.9996497  0.99951897
 0.99928539 0.99912863 0.99903575 0.998799   0.99835028 0.99784482
 0.9970046  0.9559319 ]
number of unique columns sampled 1752. number of columns remaining 6921
[0.99998693 0.99998578 0.99997152 0.99996212 0.99994734 0.99992776
 0.99990455 0.99989284 0.99985576 0.99982099 0.99977643 0.99975953
 0.99964534 0.99959279 0.99934215 0.99913678 0.99868145 0.9985763
 0.99765837 0.98490035]
number of unique columns sampled 1718. number of columns remaining 5203
[0.99999165 0.99998837 0.99997993 0.99997314 0.99996175 0.99995535
 0.99994347 0.99992887 0.99988252 0.9998728  0.99984882 0.99978023
 0.99976198 0.99968025 0.9995935  0.99924595 0.99912389 0.99874569
 0.99816253 0.98735208]
number of unique columns sampled 1654. number of columns remaining 3549
[0.99999314 0.99999194 0.99998518 0.99998234 0.99997382 0.99996936
 0.99996667 0.99994758 0.9999236  0.99990121 0.99989246 0.99987378
 0.99983746 0.99977495 0.99964246 0.9995393  0.99935199 0.99913304
 0.99886942 0.98225182]
number of unique columns sampled 1509. number of columns remaining 2040
[0.99999496 0.9999945  0.9999867  0.99998512 0.99998003 0.99997219
 0.99996872 0.99995656 0.9999321  0.99992677 0.99989644 0.99988454
 0.99987083 0.99981235 0.99976243 0.99972214 0.99956383 0.99925136
 0.99786153 0.99356528]
recalculated sigma
norm of R: 18661.781846
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316763.151149 311995.821876 4767.329273
error measure time 33.512460
wall clock time 303.032552, read time 167.746742
seed 0
computational time 135.285810, read time 167.746742
delta/sigma_k:0.015050 0.014961
error in angle: 3.914515 3.937948
princos:
[0.99999877 0.99999768 0.99999428 0.9999916  0.99998971 0.99998899
 0.99998703 0.99998145 0.99997642 0.99997152 0.99996698 0.99996347
 0.99995796 0.99995379 0.99993038 0.99992581 0.99991773 0.99990301
 0.99988022 0.99984054]
[0.08980684 0.12354123 0.19375274 0.23478621 0.25992332 0.26884976
 0.29183791 0.34900694 0.39345481 0.43241628 0.46564203 0.48974499
 0.52537286 0.55079972 0.67608196 0.69791174 0.73494029 0.79802087
 0.88683135 1.02320984]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_LS_with_uniform_sampling.txt <==
]0;IPython: work/code1
CTSVD_LS_no_scaling_iterate_croppedYalefaces_1threads_20201001
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.9841605  -0.98309811]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1979
(32256, 6)
[0.47098036 0.471188  ]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1833
(32256, 6)
[ 0.78993139 -0.7899572 ]
(32256, 6)
number of unique columns sampled 143. number of columns remaining 1690
(32256, 6)
[ 0.99898588 -0.99901128]
(32256, 6)
recalculated sigma
norm of R: 10036.558463
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 318009.232224 119416.450169 198592.782055
time 0.457323
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.9841605  -0.98309811]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1979
(32256, 6)
[0.47098036 0.471188  ]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1833
(32256, 6)
[ 0.78993139 -0.7899572 ]
(32256, 6)
number of unique columns sampled 143. number of columns remaining 1690
(32256, 6)
[ 0.99898588 -0.99901128]
(32256, 6)
recalculated sigma
norm of R: 10036.558463
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 318009.232224 119416.450169 198592.782055
time 0.450096
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.9841605  -0.98309811]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1979
(32256, 6)
[0.47098036 0.471188  ]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1833
(32256, 6)
[ 0.78993139 -0.7899572 ]
(32256, 6)
number of unique columns sampled 143. number of columns remaining 1690
(32256, 6)
[ 0.99898588 -0.99901128]
(32256, 6)
recalculated sigma
norm of R: 10036.558463
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 318009.232224 119416.450169 198592.782055
time 0.449590
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.9841605  -0.98309811]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1979
(32256, 6)
[0.47098036 0.471188  ]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1833
(32256, 6)
[ 0.78993139 -0.7899572 ]
(32256, 6)
number of unique columns sampled 143. number of columns remaining 1690
(32256, 6)
[ 0.99898588 -0.99901128]
(32256, 6)
recalculated sigma
norm of R: 10036.558463
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 318009.232224 119416.450169 198592.782055
time 0.449161
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.9841605  -0.98309811]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1979
(32256, 6)
[0.47098036 0.471188  ]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1833
(32256, 6)
[ 0.78993139 -0.7899572 ]
(32256, 6)
number of unique columns sampled 143. number of columns remaining 1690
(32256, 6)
[ 0.99898588 -0.99901128]
(32256, 6)
recalculated sigma
norm of R: 10036.558463
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 318009.232224 119416.450169 198592.782055
time 0.450266
seed 0
time 0.451287
delta/sigma_k:0.624487 0.623652
error in angle: 0.050538 0.050606
princos:
[0.99978414 0.99972215]
princos:
[0.99978414 0.99972215]
princos:
[0.99978414 0.99972215]
princos:
[0.99978414 0.99972215]
princos:
[0.99978414 0.99972215]
[1.19051194 1.35067548]
[5. 5.]
[0. 0.]
[0. 0.]
2
CTSVD_LS_no_scaling_pc_iterate_croppedYalefaces_1threads_20201001
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99928182 0.99819191]
(32256, 6)
recalculated sigma
norm of R: 18301.960365
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317847.142295 118438.518220 199408.624075
time 0.294386
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99928182 0.99819191]
(32256, 6)
recalculated sigma
norm of R: 18301.960365
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317847.142295 118438.518220 199408.624075
time 0.294555
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99928182 0.99819191]
(32256, 6)
recalculated sigma
norm of R: 18301.960365
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317847.142295 118438.518220 199408.624075
time 0.293304
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99928182 0.99819191]
(32256, 6)
recalculated sigma
norm of R: 18301.960365
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317847.142295 118438.518220 199408.624075
time 0.293576
seed 0
(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99928182 0.99819191]
(32256, 6)
recalculated sigma
norm of R: 18301.960365
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317847.142295 118438.518220 199408.624075
time 0.293841
seed 0
time 0.293932
delta/sigma_k:0.627373 0.623460
error in angle: 0.091781 0.092357
princos:
[0.99928278 0.99907245]
princos:
[0.99928278 0.99907245]
princos:
[0.99928278 0.99907245]
princos:
[0.99928278 0.99907245]
princos:
[0.99928278 0.99907245]
[2.17015675 2.46796629]
[5. 5.]
[0. 0.]
[0. 0.]
1
CTSVD_LS_no_scaling_iterate_V_2D_1threads_20201001
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.570232
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.545812
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.545232
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.548045
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.547392
seed 0
time 0.551343
delta/sigma_k:0.190450 0.005797
error in angle: 1.114550 36.618447
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
[ 1.48296435 12.40243342]
[5. 5.]
[0. 0.]
[0. 0.]
2
CTSVD_LS_no_scaling_pc_iterate_V_2D_1threads_20201001
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[0.99986367 0.99245367]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.544659
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[0.99986367 0.99245367]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.545724
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[0.99986367 0.99245367]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.544970
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[0.99986367 0.99245367]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.546999
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[0.99986367 0.99245367]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.545551
seed 0
time 0.545581
delta/sigma_k:0.190450 0.005797
error in angle: 1.114550 36.618447
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
[ 1.48296435 12.40243342]
[5. 5.]
[0. 0.]
[0. 0.]
1
CTSVD_LS_no_scaling_iterate_faces_1threads_20201001
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.95451403 0.95161383]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99779861 0.9948405 ]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.086472
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.95451403 0.95161383]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99779861 0.9948405 ]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.056322
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.95451403 0.95161383]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99779861 0.9948405 ]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.055702
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.95451403 0.95161383]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99779861 0.9948405 ]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.056000
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.95451403 0.95161383]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99779861 0.9948405 ]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.055776
seed 0
time 0.062054
delta/sigma_k:0.273401 0.270962
error in angle: 0.267956 0.270368
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
[2.78900713 3.19373268]
[5. 5.]
[0. 0.]
[0. 0.]
2
CTSVD_LS_no_scaling_pc_iterate_faces_1threads_20201001
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.9927626  0.98738625]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99803301 0.99492795]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.056502
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.9927626  0.98738625]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99803301 0.99492795]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.055810
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.9927626  0.98738625]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99803301 0.99492795]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.055784
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.9927626  0.98738625]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99803301 0.99492795]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.055852
seed 0
(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.9927626  0.98738625]
(10304, 6)
number of unique columns sampled 89. number of columns remaining 70
(10304, 6)
[0.99803301 0.99492795]
(10304, 6)
recalculated sigma
norm of R: 2102.387440
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28697.822389 20851.795798 7846.026591
time 0.055806
seed 0
time 0.055951
delta/sigma_k:0.273401 0.270962
error in angle: 0.267956 0.270368
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
princos:
[0.99881549 0.99844686]
[2.78900713 3.19373268]
[5. 5.]
[0. 0.]
[0. 0.]
1
CTSVD_LS_no_scaling_iterate_croppedYalefaces_1threads_20201001
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[ 0.31934847 -0.31930146  0.99540029 -0.99015308 -0.96260291  0.74392511
  0.73304835  0.90330264  0.68738155 -0.71073731]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[-0.31082125  0.31092172 -0.99898002  0.99808771 -0.96770269 -0.96865351
 -0.93399871  0.92913678 -0.98645121 -0.9657009 ]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[ 0.99623042 -0.99623885 -0.99941249 -0.99931253  0.99017748  0.98789813
  0.99363361 -0.99121512 -0.97020305 -0.94085794]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[ 0.99390063 -0.99389866 -0.99982262  0.99976704 -0.99950953  0.99904692
  0.99751872  0.99562623 -0.99174816  0.99017861]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.523641
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[ 0.31934847 -0.31930146  0.99540029 -0.99015308 -0.96260291  0.74392511
  0.73304835  0.90330264  0.68738155 -0.71073731]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[-0.31082125  0.31092172 -0.99898002  0.99808771 -0.96770269 -0.96865351
 -0.93399871  0.92913678 -0.98645121 -0.9657009 ]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[ 0.99623042 -0.99623885 -0.99941249 -0.99931253  0.99017748  0.98789813
  0.99363361 -0.99121512 -0.97020305 -0.94085794]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[ 0.99390063 -0.99389866 -0.99982262  0.99976704 -0.99950953  0.99904692
  0.99751872  0.99562623 -0.99174816  0.99017861]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.522803
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[ 0.31934847 -0.31930146  0.99540029 -0.99015308 -0.96260291  0.74392511
  0.73304835  0.90330264  0.68738155 -0.71073731]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[-0.31082125  0.31092172 -0.99898002  0.99808771 -0.96770269 -0.96865351
 -0.93399871  0.92913678 -0.98645121 -0.9657009 ]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[ 0.99623042 -0.99623885 -0.99941249 -0.99931253  0.99017748  0.98789813
  0.99363361 -0.99121512 -0.97020305 -0.94085794]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[ 0.99390063 -0.99389866 -0.99982262  0.99976704 -0.99950953  0.99904692
  0.99751872  0.99562623 -0.99174816  0.99017861]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.523045
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[ 0.31934847 -0.31930146  0.99540029 -0.99015308 -0.96260291  0.74392511
  0.73304835  0.90330264  0.68738155 -0.71073731]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[-0.31082125  0.31092172 -0.99898002  0.99808771 -0.96770269 -0.96865351
 -0.93399871  0.92913678 -0.98645121 -0.9657009 ]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[ 0.99623042 -0.99623885 -0.99941249 -0.99931253  0.99017748  0.98789813
  0.99363361 -0.99121512 -0.97020305 -0.94085794]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[ 0.99390063 -0.99389866 -0.99982262  0.99976704 -0.99950953  0.99904692
  0.99751872  0.99562623 -0.99174816  0.99017861]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.524301
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[ 0.31934847 -0.31930146  0.99540029 -0.99015308 -0.96260291  0.74392511
  0.73304835  0.90330264  0.68738155 -0.71073731]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[-0.31082125  0.31092172 -0.99898002  0.99808771 -0.96770269 -0.96865351
 -0.93399871  0.92913678 -0.98645121 -0.9657009 ]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[ 0.99623042 -0.99623885 -0.99941249 -0.99931253  0.99017748  0.98789813
  0.99363361 -0.99121512 -0.97020305 -0.94085794]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[ 0.99390063 -0.99389866 -0.99982262  0.99976704 -0.99950953  0.99904692
  0.99751872  0.99562623 -0.99174816  0.99017861]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.522114
seed 0
time 1.523181
delta/sigma_k:0.024129 0.024092
error in angle: 0.747631 0.748776
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
[0.01804342 0.02162969 0.03513143 0.06811306 0.1384545  0.18482043
 0.32367577 0.37964261 0.5158317  0.65451337]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
CTSVD_LS_no_scaling_pc_iterate_croppedYalefaces_1threads_20201001
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[0.99988325 0.9998492  0.99856003 0.99738988 0.99635844 0.99133089
 0.98887784 0.98065379 0.97021317 0.9467086 ]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[0.99996305 0.99994415 0.99958515 0.99939526 0.99868187 0.99823422
 0.99658389 0.99451553 0.99257557 0.96621058]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[0.99998504 0.99998213 0.99983375 0.99974248 0.99936602 0.99904499
 0.99868501 0.99730941 0.99448296 0.943718  ]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[0.99999555 0.99999198 0.99993831 0.99992197 0.99983319 0.99975141
 0.99972135 0.99913947 0.99772717 0.99557346]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.518292
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[0.99988325 0.9998492  0.99856003 0.99738988 0.99635844 0.99133089
 0.98887784 0.98065379 0.97021317 0.9467086 ]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[0.99996305 0.99994415 0.99958515 0.99939526 0.99868187 0.99823422
 0.99658389 0.99451553 0.99257557 0.96621058]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[0.99998504 0.99998213 0.99983375 0.99974248 0.99936602 0.99904499
 0.99868501 0.99730941 0.99448296 0.943718  ]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[0.99999555 0.99999198 0.99993831 0.99992197 0.99983319 0.99975141
 0.99972135 0.99913947 0.99772717 0.99557346]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.518277
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[0.99988325 0.9998492  0.99856003 0.99738988 0.99635844 0.99133089
 0.98887784 0.98065379 0.97021317 0.9467086 ]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[0.99996305 0.99994415 0.99958515 0.99939526 0.99868187 0.99823422
 0.99658389 0.99451553 0.99257557 0.96621058]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[0.99998504 0.99998213 0.99983375 0.99974248 0.99936602 0.99904499
 0.99868501 0.99730941 0.99448296 0.943718  ]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[0.99999555 0.99999198 0.99993831 0.99992197 0.99983319 0.99975141
 0.99972135 0.99913947 0.99772717 0.99557346]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.518210
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[0.99988325 0.9998492  0.99856003 0.99738988 0.99635844 0.99133089
 0.98887784 0.98065379 0.97021317 0.9467086 ]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[0.99996305 0.99994415 0.99958515 0.99939526 0.99868187 0.99823422
 0.99658389 0.99451553 0.99257557 0.96621058]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[0.99998504 0.99998213 0.99983375 0.99974248 0.99936602 0.99904499
 0.99868501 0.99730941 0.99448296 0.943718  ]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[0.99999555 0.99999198 0.99993831 0.99992197 0.99983319 0.99975141
 0.99972135 0.99913947 0.99772717 0.99557346]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.518510
seed 0
(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[0.99988325 0.9998492  0.99856003 0.99738988 0.99635844 0.99133089
 0.98887784 0.98065379 0.97021317 0.9467086 ]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[0.99996305 0.99994415 0.99958515 0.99939526 0.99868187 0.99823422
 0.99658389 0.99451553 0.99257557 0.96621058]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 203
(32256, 30)
[0.99998504 0.99998213 0.99983375 0.99974248 0.99936602 0.99904499
 0.99868501 0.99730941 0.99448296 0.943718  ]
(32256, 30)
number of unique columns sampled 199. number of columns remaining 4
(32256, 30)
[0.99999555 0.99999198 0.99993831 0.99992197 0.99983319 0.99975141
 0.99972135 0.99913947 0.99772717 0.99557346]
(32256, 30)
recalculated sigma
norm of R: 798.179059
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.562431 43177.951898 1067.610533
time 1.517959
seed 0
time 1.518250
delta/sigma_k:0.024129 0.024092
error in angle: 0.747631 0.748776
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
princos:
[0.99999995 0.99999993 0.99999981 0.99999929 0.99999708 0.9999948
 0.99998404 0.99997805 0.99995947 0.99993475]
[0.01804342 0.02162969 0.03513143 0.06811306 0.1384545  0.18482043
 0.32367577 0.37964261 0.5158317  0.65451337]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
1
CTSVD_LS_no_scaling_iterate_V_2D_1threads_20201001
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.913959
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.913564
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.915149
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.915901
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.914979
seed 0
time 1.914711
delta/sigma_k:0.109966 0.106896
error in angle: 0.154113 0.158539
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
[0.00113659 0.09391595 0.10685204 0.15286704 0.17240627 0.23008612
 0.24417172 0.30940198 0.48457156 0.64174714]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
CTSVD_LS_no_scaling_pc_iterate_V_2D_1threads_20201001
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[0.99997696 0.99942328 0.9990595  0.99689949 0.99537814 0.99486424
 0.98942348 0.98509365 0.92948112 0.10759216]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[0.99999358 0.9998696  0.99976066 0.99964078 0.99931394 0.99882643
 0.99818411 0.99688356 0.99471938 0.98001176]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[1.         1.         0.99999999 0.99999997 0.99999992 0.99999912
 0.99999841 0.99998321 0.99995745 0.99989557]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.875055
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[0.99997696 0.99942328 0.9990595  0.99689949 0.99537814 0.99486424
 0.98942348 0.98509365 0.92948112 0.10759216]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[0.99999358 0.9998696  0.99976066 0.99964078 0.99931394 0.99882643
 0.99818411 0.99688356 0.99471938 0.98001176]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[1.         1.         0.99999999 0.99999997 0.99999992 0.99999912
 0.99999841 0.99998321 0.99995745 0.99989557]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.870564
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[0.99997696 0.99942328 0.9990595  0.99689949 0.99537814 0.99486424
 0.98942348 0.98509365 0.92948112 0.10759216]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[0.99999358 0.9998696  0.99976066 0.99964078 0.99931394 0.99882643
 0.99818411 0.99688356 0.99471938 0.98001176]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[1.         1.         0.99999999 0.99999997 0.99999992 0.99999912
 0.99999841 0.99998321 0.99995745 0.99989557]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.870787
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[0.99997696 0.99942328 0.9990595  0.99689949 0.99537814 0.99486424
 0.98942348 0.98509365 0.92948112 0.10759216]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[0.99999358 0.9998696  0.99976066 0.99964078 0.99931394 0.99882643
 0.99818411 0.99688356 0.99471938 0.98001176]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[1.         1.         0.99999999 0.99999997 0.99999992 0.99999912
 0.99999841 0.99998321 0.99995745 0.99989557]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.872264
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[0.99997696 0.99942328 0.9990595  0.99689949 0.99537814 0.99486424
 0.98942348 0.98509365 0.92948112 0.10759216]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[0.99999358 0.9998696  0.99976066 0.99964078 0.99931394 0.99882643
 0.99818411 0.99688356 0.99471938 0.98001176]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[1.         1.         0.99999999 0.99999997 0.99999992 0.99999912
 0.99999841 0.99998321 0.99995745 0.99989557]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.871456
seed 0
time 1.872025
delta/sigma_k:0.109966 0.106896
error in angle: 0.154113 0.158539
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
[0.00113659 0.09391595 0.10685204 0.15286704 0.17240627 0.23008612
 0.24417172 0.30940198 0.48457156 0.64174714]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
1
CTSVD_LS_no_scaling_iterate_faces_1threads_20201001
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[ 0.99225324  0.98981814  0.79492883 -0.78291442 -0.92052289  0.96133893
  0.93783179 -0.36951694  0.3506011  -0.84950995]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[ 0.99231277 -0.99192856  0.99767704  0.99546185  0.99600098 -0.98436498
 -0.97351989  0.96018788  0.96985527  0.97660912]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99990912 -0.99979381 -0.99793986 -0.998246   -0.99768257 -0.99909713
  0.99977312  0.9982689  -0.99874571  0.99918292]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.115041
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[ 0.99225324  0.98981814  0.79492883 -0.78291442 -0.92052289  0.96133893
  0.93783179 -0.36951694  0.3506011  -0.84950995]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[ 0.99231277 -0.99192856  0.99767704  0.99546185  0.99600098 -0.98436498
 -0.97351989  0.96018788  0.96985527  0.97660912]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99990912 -0.99979381 -0.99793986 -0.998246   -0.99768257 -0.99909713
  0.99977312  0.9982689  -0.99874571  0.99918292]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.113997
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[ 0.99225324  0.98981814  0.79492883 -0.78291442 -0.92052289  0.96133893
  0.93783179 -0.36951694  0.3506011  -0.84950995]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[ 0.99231277 -0.99192856  0.99767704  0.99546185  0.99600098 -0.98436498
 -0.97351989  0.96018788  0.96985527  0.97660912]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99990912 -0.99979381 -0.99793986 -0.998246   -0.99768257 -0.99909713
  0.99977312  0.9982689  -0.99874571  0.99918292]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.114847
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[ 0.99225324  0.98981814  0.79492883 -0.78291442 -0.92052289  0.96133893
  0.93783179 -0.36951694  0.3506011  -0.84950995]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[ 0.99231277 -0.99192856  0.99767704  0.99546185  0.99600098 -0.98436498
 -0.97351989  0.96018788  0.96985527  0.97660912]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99990912 -0.99979381 -0.99793986 -0.998246   -0.99768257 -0.99909713
  0.99977312  0.9982689  -0.99874571  0.99918292]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.113811
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[ 0.99225324  0.98981814  0.79492883 -0.78291442 -0.92052289  0.96133893
  0.93783179 -0.36951694  0.3506011  -0.84950995]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[ 0.99231277 -0.99192856  0.99767704  0.99546185  0.99600098 -0.98436498
 -0.97351989  0.96018788  0.96985527  0.97660912]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99990912 -0.99979381 -0.99793986 -0.998246   -0.99768257 -0.99909713
  0.99977312  0.9982689  -0.99874571  0.99918292]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.114868
seed 0
time 0.114513
delta/sigma_k:0.106839 0.098473
error in angle: 0.619538 0.672170
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
[0.09841895 0.14464633 0.29631448 0.38845357 0.408789   0.73321178
 1.17469552 1.27524312 1.69214587 2.37015505]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
CTSVD_LS_no_scaling_pc_iterate_faces_1threads_20201001
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[0.99796173 0.99730975 0.9966693  0.99360144 0.99190662 0.98745139
 0.97941621 0.9592712  0.91958314 0.88775174]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[0.99962542 0.99895359 0.99829191 0.99796352 0.99762902 0.99653094
 0.99560717 0.99279555 0.99121983 0.98211139]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999998 0.99999971 0.99999879 0.99999676 0.99998744
 0.99989086 0.99980676 0.99946124 0.99930549]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.114375
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[0.99796173 0.99730975 0.9966693  0.99360144 0.99190662 0.98745139
 0.97941621 0.9592712  0.91958314 0.88775174]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[0.99962542 0.99895359 0.99829191 0.99796352 0.99762902 0.99653094
 0.99560717 0.99279555 0.99121983 0.98211139]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999998 0.99999971 0.99999879 0.99999676 0.99998744
 0.99989086 0.99980676 0.99946124 0.99930549]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.113618
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[0.99796173 0.99730975 0.9966693  0.99360144 0.99190662 0.98745139
 0.97941621 0.9592712  0.91958314 0.88775174]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[0.99962542 0.99895359 0.99829191 0.99796352 0.99762902 0.99653094
 0.99560717 0.99279555 0.99121983 0.98211139]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999998 0.99999971 0.99999879 0.99999676 0.99998744
 0.99989086 0.99980676 0.99946124 0.99930549]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.114478
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[0.99796173 0.99730975 0.9966693  0.99360144 0.99190662 0.98745139
 0.97941621 0.9592712  0.91958314 0.88775174]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[0.99962542 0.99895359 0.99829191 0.99796352 0.99762902 0.99653094
 0.99560717 0.99279555 0.99121983 0.98211139]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999998 0.99999971 0.99999879 0.99999676 0.99998744
 0.99989086 0.99980676 0.99946124 0.99930549]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.113596
seed 0
(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[0.99796173 0.99730975 0.9966693  0.99360144 0.99190662 0.98745139
 0.97941621 0.9592712  0.91958314 0.88775174]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[0.99962542 0.99895359 0.99829191 0.99796352 0.99762902 0.99653094
 0.99560717 0.99279555 0.99121983 0.98211139]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999998 0.99999971 0.99999879 0.99999676 0.99998744
 0.99989086 0.99980676 0.99946124 0.99930549]
norm of R: 704.492067
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10643.342985 9506.217759 1137.125226
time 0.114570
seed 0
time 0.114127
delta/sigma_k:0.106839 0.098473
error in angle: 0.619538 0.672170
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
princos:
[0.99999852 0.99999681 0.99998663 0.99997702 0.99997455 0.99991812
 0.99978984 0.99975232 0.99956392 0.99914451]
[0.09841895 0.14464633 0.29631448 0.38845357 0.408789   0.73321178
 1.17469552 1.27524312 1.69214587 2.37015505]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_LS_with_uniform_sampling_YF.txt <==
]0;IPython: code_temporal_mean_row_mean/code_latest_10.1.3.1401
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 502. number of columns remaining 15108
[0.98546845 0.97877122 0.98701782 0.91196696 0.90161973]
number of unique columns sampled 495. number of columns remaining 14613
[-0.99829534 -0.99219072 -0.98543726  0.93729015 -0.92801347]
number of unique columns sampled 502. number of columns remaining 14111
[ 0.99210643 -0.9888603   0.9920242   0.98973889  0.98871527]
number of unique columns sampled 494. number of columns remaining 13617
[-0.99956949  0.99946459  0.99908071  0.99765291 -0.99753375]
recalculated sigma
norm of R: 85233.032930
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 828592.558178 768936.169847 59656.388331
error measure time 23.142790
wall clock time 209.712668, read time 165.944164
seed 0
computational time 43.768503, read time 165.944164
delta/sigma_k:0.071997 0.071069
error in angle: 1.428733 1.447386
princos:
[0.99971908 0.99963933 0.9995314  0.99916484 0.99775994]
[1.35811753 1.53887465 1.75411382 2.34182206 3.835731  ]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1897. number of columns remaining 12334
[-0.99647412 -0.98444756 -0.97409542  0.88286976  0.89255033  0.99061574
  0.66013092 -0.66324041  0.22202339  0.21970893  0.94340593  0.93492848
 -0.18821391 -0.21791875  0.215287   -0.14553056 -0.72305648  0.89117011
 -0.8081645  -0.52186552]
number of unique columns sampled 1886. number of columns remaining 10448
[-0.99788264  0.99364686 -0.99051487  0.9861666  -0.98776829 -0.99665297
  0.94891733  0.93432807  0.95011446 -0.96099403  0.99439076 -0.98556382
 -0.93966232  0.94607101  0.98358754  0.92701356 -0.91219344 -0.98120017
 -0.98378541  0.97856946]
number of unique columns sampled 1832. number of columns remaining 8616
[ 0.99955754  0.9976097   0.99670058  0.99856726  0.99925911  0.99927144
 -0.99730739 -0.99691757 -0.99770482 -0.99866587 -0.9965636   0.98961593
 -0.99192568 -0.99126943 -0.99577334 -0.9921616  -0.97323879 -0.95571574
 -0.96652111 -0.99433903]
number of unique columns sampled 1824. number of columns remaining 6792
[ 0.99984876  0.99756761  0.99807294  0.99857707  0.99805746  0.99813587
  0.99690143 -0.99198046 -0.99181708  0.99373819 -0.99850528 -0.98157266
 -0.98661137 -0.99138152  0.99256526  0.99204095  0.97698983  0.94774396
  0.93804104  0.98974348]
number of unique columns sampled 1740. number of columns remaining 5052
[-0.99965415 -0.99806585 -0.998197   -0.99968663 -0.9993922  -0.99967441
  0.99949937 -0.99679945 -0.99695852  0.99885508 -0.99828972  0.98876313
  0.98173377 -0.99130093  0.99550261  0.99609471 -0.99405136 -0.99407998
  0.9972938   0.98484956]
number of unique columns sampled 1654. number of columns remaining 3398
[ 0.99980689 -0.99936243  0.99932211  0.99981355  0.99958915  0.99973804
  0.99929863 -0.99899288  0.99923771 -0.99892205 -0.99801186  0.98973056
 -0.9896761   0.99469456 -0.99554231 -0.99411083  0.99117429  0.99321227
 -0.99815806 -0.9939112 ]
number of unique columns sampled 1536. number of columns remaining 1862
[ 0.99948253 -0.99933495  0.99944401  0.99971777  0.99971037  0.99989052
 -0.99952987  0.99578029 -0.99590503  0.99864831  0.99825297 -0.99507308
 -0.99390219 -0.9956791   0.99761394 -0.99771206 -0.9970711  -0.99620482
  0.99693663  0.98732204]
number of unique columns sampled 1224. number of columns remaining 638
[-0.99992794  0.99987057  0.99989716 -0.99993013 -0.99967412 -0.99969243
  0.99976227  0.99948594  0.99942767 -0.9996173   0.99954339  0.99750493
  0.99754517  0.99937912  0.99847493  0.99836284 -0.98329218  0.98267829
 -0.9985255   0.99679335]
number of unique columns sampled 604. number of columns remaining 34
[ 0.9999523  -0.99987078 -0.99989351  0.99997731  0.9999224   0.99993913
  0.99970365 -0.99961796 -0.99991968  0.99989895  0.9999125   0.98837888
 -0.98771219  0.9992545  -0.9995953  -0.99935942 -0.99738382  0.99693407
  0.99864806 -0.99904671]
number of unique columns sampled 34. number of columns remaining 0
[ 0.99999977 -0.99999909  0.99999879  0.99999844 -0.99999628  0.99999716
 -0.99999126 -0.99998451 -0.99999361 -0.99998472  0.9999923  -0.99989537
  0.99994585  0.9999455  -0.99992773  0.99990894  0.99987321 -0.99987104
 -0.99998556 -0.99994346]
norm of R: 1662.449412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316697.524456 311904.445710 4793.078746
error measure time 33.535291
wall clock time 462.510163, read time 303.107148
seed 0
computational time 159.403015, read time 303.107148
delta/sigma_k:0.015135 0.014756
error in angle: 0.346844 0.355731
princos:
[1.         1.         1.         1.         0.99999999 0.99999999
 0.99999997 0.99999997 0.99999992 0.99999989 0.99999982 0.99999979
 0.99999965 0.9999996  0.99999916 0.99999897 0.99999884 0.99999804
 0.99999765 0.99998851]
[0.00228427 0.00254323 0.00437402 0.00521939 0.00755245 0.0092655
 0.01345969 0.01496934 0.0228532  0.02632491 0.03389988 0.03739923
 0.0477363  0.0514256  0.07439827 0.08225527 0.08716921 0.11332083
 0.12419988 0.27464478]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 502. number of columns remaining 15108
[0.9982653  0.99799488 0.99737771 0.99259835 0.9730191 ]
number of unique columns sampled 495. number of columns remaining 14613
[0.99964674 0.99945035 0.99810927 0.99756355 0.97870942]
number of unique columns sampled 502. number of columns remaining 14111
[0.99969541 0.99949565 0.99918464 0.99818344 0.99762035]
recalculated sigma
norm of R: 96109.730510
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 827844.495070 768758.990761 59085.504309
error measure time 22.882682
wall clock time 218.470562, read time 177.728608
seed 0
computational time 40.741954, read time 177.728608
delta/sigma_k:0.071373 0.070230
error in angle: 1.626621 1.653088
princos:
[0.9995981  0.99955259 0.99951949 0.9991295  0.99662939]
[1.62445862 1.71399133 1.7762524  2.39085447 4.70559182]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1897. number of columns remaining 12334
[0.99986146 0.99969533 0.99964134 0.99958414 0.99932789 0.99918883
 0.99904052 0.99888907 0.99871615 0.99820174 0.99754257 0.99713315
 0.99506833 0.9939792  0.99330358 0.99093906 0.98616711 0.98157024
 0.96340204 0.46082535]
number of unique columns sampled 1886. number of columns remaining 10448
[0.99995318 0.99994041 0.99992322 0.9998677  0.99984571 0.99977825
 0.99973437 0.99969191 0.9996049  0.99947301 0.99935091 0.99915359
 0.99871221 0.99811848 0.99778586 0.99746419 0.99610792 0.99375585
 0.98947733 0.98730879]
number of unique columns sampled 1832. number of columns remaining 8616
[0.99997157 0.99996826 0.99995809 0.99993839 0.99991514 0.99987909
 0.9998712  0.99980278 0.99978863 0.99974986 0.99965339 0.99954652
 0.99941856 0.99931427 0.99923829 0.99881908 0.99847235 0.99821302
 0.99683467 0.99497666]
recalculated sigma
norm of R: 52067.613395
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316615.345264 311783.915581 4831.429683
error measure time 33.066590
wall clock time 254.780085, read time 168.587777
seed 0
computational time 86.192308, read time 168.587777
delta/sigma_k:0.015260 0.014501
error in angle: 10.776854 11.340852
princos:
[0.99996679 0.99996027 0.99995976 0.99993864 0.99991735 0.99989138
 0.99986579 0.99983962 0.99975449 0.99974606 0.99969649 0.99967528
 0.99963358 0.99960718 0.99950848 0.99944293 0.99943163 0.99936306
 0.99929053 0.99913249]
[0.46692072 0.51076063 0.51402839 0.63469886 0.73665122 0.84447633
 0.93873299 1.02617532 1.269653   1.29125319 1.41168667 1.46017012
 1.55110736 1.60600306 1.79649451 1.9125527  1.93184701 2.04507945
 2.15839543 2.38674891]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_error_meas_kplus1_V_2D.txt <==
]0;IPython: runs/error_measure_kplus11
LTSVD_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.000008
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.000007
seed 0
time 0.000007
delta/sigma_k:0.112223 0.004530
error in angle: 1.903997 47.171261
princos:
[0.99979974 0.99525749 0.13312959]
princos:
[0.99979974 0.99525749 0.13312959]
princos:
[0.99979974 0.99525749 0.13312959]
princos:
[0.99979974 0.99525749 0.13312959]
princos:
[0.99979974 0.99525749 0.13312959]
[ 1.14667247  5.58230485 82.34952288]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]
CTSVD_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.000008
seed 0
time 0.000007
delta/sigma_k:0.122843 0.004824
error in angle: 1.717205 43.729961
princos:
[0.99991651 0.99449581 0.2559861 ]
princos:
[0.99991651 0.99449581 0.2559861 ]
princos:
[0.99991651 0.99449581 0.2559861 ]
princos:
[0.99991651 0.99449581 0.2559861 ]
princos:
[0.99991651 0.99449581 0.2559861 ]
[ 0.74039501  6.01428258 75.16797581]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]
LTSVD_US_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.000008
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.000008
seed 0
time 0.000007
delta/sigma_k:0.139718 0.116889
error in angle: 2.249000 2.688241
princos:
[0.99984781 0.99017323 0.88287811]
princos:
[0.99984781 0.99017323 0.88287811]
princos:
[0.99984781 0.99017323 0.88287811]
princos:
[0.99984781 0.99017323 0.88287811]
princos:
[0.99984781 0.99017323 0.88287811]
[ 0.99963467  8.03895084 28.00847932]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]
CTSVD_US_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.000008
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.000007
seed 0
time 0.000007
delta/sigma_k:0.028836 0.008878
error in angle: 15.892862 51.620458
princos:
[0.99965542 0.97811763 0.62334506]
princos:
[0.99965542 0.97811763 0.62334506]
princos:
[0.99965542 0.97811763 0.62334506]
princos:
[0.99965542 0.97811763 0.62334506]
princos:
[0.99965542 0.97811763 0.62334506]
[ 1.50415765 12.00825707 51.4391776 ]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]
LTSVD_ES_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 0.000007
seed 0
time 0.000007
delta/sigma_k:0.146377 0.139489
error in angle: 1.895703 1.989314
princos:
[0.99979684 0.99578386 0.93956405]
princos:
[0.99979684 0.99578386 0.93956405]
princos:
[0.99979684 0.99578386 0.93956405]
princos:
[0.99979684 0.99578386 0.93956405]
princos:
[0.99979684 0.99578386 0.93956405]
[ 1.15495412  5.26317243 20.02152787]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]
CTSVD_ES_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 0.000008
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 0.000007
seed 0
time 0.000007
delta/sigma_k:0.174454 0.165691
error in angle: 0.992907 1.045417
princos:
[0.99979511 0.99696027 0.99057562]
princos:
[0.99979511 0.99696027 0.99057562]
princos:
[0.99979511 0.99696027 0.99057562]
princos:
[0.99979511 0.99696027 0.99057562]
princos:
[0.99979511 0.99696027 0.99057562]
[1.15986267 4.46853555 7.87237298]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]
CTSVD_LS_no_scaling_iterate_V_2D_4threads_20201103
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.000008
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.000007
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.000008
seed 0
time 0.000007
delta/sigma_k:0.031594 0.017985
error in angle: 9.988926 17.547464
princos:
[0.99966548 0.97757638 0.11746548]
princos:
[0.99966548 0.97757638 0.11746548]
princos:
[0.99966548 0.97757638 0.11746548]
princos:
[0.99966548 0.97757638 0.11746548]
princos:
[0.99966548 0.97757638 0.11746548]
[ 1.4820482  12.15641237 83.25414911]
[5. 5. 5.]
[0. 0. 0.]
[0. 0. 0.]


==> data/output_error_measure_analysis_V_2D.txt <==
]0;IPython: runs/error_measure_analysis_V_2D1
LTSVD_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.573559
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.568557
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.568517
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.568681
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
(132098, 6)
recalculated sigma
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
time 0.567246
seed 0
time 0.569312
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 826.660882
sa_k=44930.878019
error in 3 th singular value (s-sa) is 7710.432471
error in 2 th singular value (s-sa) is 157.636007
delta/sigma_k:0.190005 0.018399
error in angle: 0.761574 7.864925
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
princos:
[0.99979053 0.99239382]
[1.17273952 7.07125785]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 1.758578
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 1.758725
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 1.760621
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 1.758293
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 412. number of columns remaining 234
(132098, 30)
[ 0.99981838 -0.99566934  0.38688121  0.05732293  0.24802355 -0.45268385
  0.55743385  0.70444128 -0.15554359 -0.02076297]
(132098, 30)
number of unique columns sampled 219. number of columns remaining 15
(132098, 30)
[ 0.99998364  0.99879712 -0.96668401  0.96398181  0.95718049  0.52509511
  0.14461858  0.10353842  0.01691141  0.91393861]
(132098, 15)
number of unique columns sampled 15. number of columns remaining 0
(132098, 30)
[ 0.99999988 -0.99748546  0.99725775  0.99988117 -0.99355877  0.99382436
  0.99922724 -0.99911332 -0.99962799  0.99942623]
norm of R: 347.415503
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26435.466392 23520.243171 2915.223220
time 1.757863
seed 0
time 1.758816
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2832.401606
sa_k=26435.466392
error in 11 th singular value (s-sa) is 82.821615
error in 10 th singular value (s-sa) is 28.994861
delta/sigma_k:0.110277 0.107144
error in angle: 0.119173 0.122658
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
princos:
[1.         0.99999938 0.9999991  0.99999736 0.99999579 0.99999557
 0.99999473 0.99999033 0.99998113 0.99996116]
[2.41044055e-04 6.36755123e-02 7.70466878e-02 1.31733393e-01
 1.66285654e-01 1.70507192e-01 1.86051210e-01 2.52012731e-01
 3.51975694e-01 5.04986349e-01]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.745004
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.743188
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.743934
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.743581
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
(132098, 6)
recalculated sigma
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
time 0.740352
seed 0
time 0.743212
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 803.251857
sa_k=44907.468994
error in 3 th singular value (s-sa) is 7368.371195
error in 2 th singular value (s-sa) is 181.045032
delta/sigma_k:0.181966 0.017887
error in angle: 0.649552 6.608007
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
princos:
[0.99989593 0.99251695]
[0.82662536 7.01371446]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 1.885232
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 1.892698
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 1.891762
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 1.892742
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 410. number of columns remaining 236
(132098, 30)
[ 0.99982608 -0.995243    0.36249428  0.09473002  0.16444693 -0.49938778
  0.50123196  0.56600489  0.07819837  0.0029173 ]
(132098, 30)
number of unique columns sampled 220. number of columns remaining 16
(132098, 30)
[ 0.99997976  0.99620862 -0.96862069 -0.96991047 -0.94663091  0.36258933
  0.06227601  0.295824   -0.09851742  0.96863923]
(132098, 16)
number of unique columns sampled 16. number of columns remaining 0
(132098, 30)
[ 0.99999975 -0.99990352  0.9997569  -0.99973985  0.98950548  0.98945268
 -0.99938971 -0.999282   -0.99942937 -0.99951959]
norm of R: 456.645969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26417.316161 23494.639548 2922.676613
time 1.891083
seed 0
time 1.890703
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2814.251375
sa_k=26417.316161
error in 11 th singular value (s-sa) is 108.425238
error in 10 th singular value (s-sa) is 47.145092
delta/sigma_k:0.110635 0.106531
error in angle: 0.156242 0.162262
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
princos:
[1.         0.99999852 0.99999782 0.99999628 0.99999392 0.99999204
 0.9999886  0.99998562 0.99996303 0.99994166]
[0.0012314  0.09867506 0.11973221 0.15629278 0.19986314 0.22860272
 0.27361201 0.30727369 0.49269849 0.61892108]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.608718
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.604067
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.606789
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.606213
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.606349
seed 0
time 0.606427
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 625.386800
sa_k=44729.603937
error in 3 th singular value (s-sa) is 2706.647447
error in 2 th singular value (s-sa) is 358.910088
delta/sigma_k:0.074493 0.013981
error in angle: 1.949573 10.387239
princos:
[0.99984736 0.98054421]
princos:
[0.99984736 0.98054421]
princos:
[0.99984736 0.98054421]
princos:
[0.99984736 0.98054421]
princos:
[0.99984736 0.98054421]
[ 1.00109559 11.32058067]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[ 0.99985883  0.99600943 -0.27339679 -0.09112697 -0.2028764  -0.15073589
 -0.16808992 -0.50865264  0.08087808 -0.06937463]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[ 0.9999629   0.99819847  0.9895092  -0.9877962   0.92480505 -0.79535992
 -0.74782824  0.83512514 -0.97064116 -0.98239197]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999985 -0.99519468  0.99516492 -0.99995482  0.99988285 -0.99982731
  0.99954383  0.9992472   0.99968381 -0.99995995]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 1.735136
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[ 0.99985883  0.99600943 -0.27339679 -0.09112697 -0.2028764  -0.15073589
 -0.16808992 -0.50865264  0.08087808 -0.06937463]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[ 0.9999629   0.99819847  0.9895092  -0.9877962   0.92480505 -0.79535992
 -0.74782824  0.83512514 -0.97064116 -0.98239197]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999985 -0.99519468  0.99516492 -0.99995482  0.99988285 -0.99982731
  0.99954383  0.9992472   0.99968381 -0.99995995]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 1.731939
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[ 0.99985883  0.99600943 -0.27339679 -0.09112697 -0.2028764  -0.15073589
 -0.16808992 -0.50865264  0.08087808 -0.06937463]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[ 0.9999629   0.99819847  0.9895092  -0.9877962   0.92480505 -0.79535992
 -0.74782824  0.83512514 -0.97064116 -0.98239197]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999985 -0.99519468  0.99516492 -0.99995482  0.99988285 -0.99982731
  0.99954383  0.9992472   0.99968381 -0.99995995]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 1.730943
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[ 0.99985883  0.99600943 -0.27339679 -0.09112697 -0.2028764  -0.15073589
 -0.16808992 -0.50865264  0.08087808 -0.06937463]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[ 0.9999629   0.99819847  0.9895092  -0.9877962   0.92480505 -0.79535992
 -0.74782824  0.83512514 -0.97064116 -0.98239197]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999985 -0.99519468  0.99516492 -0.99995482  0.99988285 -0.99982731
  0.99954383  0.9992472   0.99968381 -0.99995995]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 1.733715
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[ 0.99985883  0.99600943 -0.27339679 -0.09112697 -0.2028764  -0.15073589
 -0.16808992 -0.50865264  0.08087808 -0.06937463]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[ 0.9999629   0.99819847  0.9895092  -0.9877962   0.92480505 -0.79535992
 -0.74782824  0.83512514 -0.97064116 -0.98239197]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999985 -0.99519468  0.99516492 -0.99995482  0.99988285 -0.99982731
  0.99954383  0.9992472   0.99968381 -0.99995995]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 1.730531
seed 0
time 1.732453
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2829.996191
sa_k=26433.060976
error in 11 th singular value (s-sa) is 88.444446
error in 10 th singular value (s-sa) is 31.400277
delta/sigma_k:0.110409 0.107063
error in angle: 0.123460 0.127318
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
[2.12855205e-04 7.43916066e-02 9.03562233e-02 1.53939076e-01
 1.80321209e-01 1.83452125e-01 2.04768245e-01 2.47370743e-01
 3.69043599e-01 5.17718878e-01]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_US_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.520507
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.521256
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.520133
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.518657
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.520523
seed 0
time 0.520215
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 253.476674
sa_k=44357.693811
error in 3 th singular value (s-sa) is 7218.101830
error in 2 th singular value (s-sa) is 730.820215
delta/sigma_k:0.168439 0.005714
error in angle: 1.277784 37.664453
princos:
[0.99965297 0.97788876]
princos:
[0.99965297 0.97788876]
princos:
[0.99965297 0.97788876]
princos:
[0.99965297 0.97788876]
princos:
[0.99965297 0.97788876]
[ 1.50950299 12.07112319]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.9998468   0.99438931 -0.20025335 -0.04811435 -0.19866043  0.3201939
 -0.39408266  0.35654338  0.1669678  -0.08814634]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[ 0.99997051  0.99778814  0.99502768  0.98904302  0.91930552 -0.63951076
 -0.43542706 -0.45550789  0.85536041 -0.97390905]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[ 0.99999996  0.99999991  0.99998339 -0.99996798 -0.9999487   0.99998275
 -0.99999987  0.99999704 -0.99999834 -0.99999695]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 1.829113
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.9998468   0.99438931 -0.20025335 -0.04811435 -0.19866043  0.3201939
 -0.39408266  0.35654338  0.1669678  -0.08814634]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[ 0.99997051  0.99778814  0.99502768  0.98904302  0.91930552 -0.63951076
 -0.43542706 -0.45550789  0.85536041 -0.97390905]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[ 0.99999996  0.99999991  0.99998339 -0.99996798 -0.9999487   0.99998275
 -0.99999987  0.99999704 -0.99999834 -0.99999695]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 1.839279
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.9998468   0.99438931 -0.20025335 -0.04811435 -0.19866043  0.3201939
 -0.39408266  0.35654338  0.1669678  -0.08814634]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[ 0.99997051  0.99778814  0.99502768  0.98904302  0.91930552 -0.63951076
 -0.43542706 -0.45550789  0.85536041 -0.97390905]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[ 0.99999996  0.99999991  0.99998339 -0.99996798 -0.9999487   0.99998275
 -0.99999987  0.99999704 -0.99999834 -0.99999695]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 1.837758
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.9998468   0.99438931 -0.20025335 -0.04811435 -0.19866043  0.3201939
 -0.39408266  0.35654338  0.1669678  -0.08814634]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[ 0.99997051  0.99778814  0.99502768  0.98904302  0.91930552 -0.63951076
 -0.43542706 -0.45550789  0.85536041 -0.97390905]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[ 0.99999996  0.99999991  0.99998339 -0.99996798 -0.9999487   0.99998275
 -0.99999987  0.99999704 -0.99999834 -0.99999695]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 1.840442
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.9998468   0.99438931 -0.20025335 -0.04811435 -0.19866043  0.3201939
 -0.39408266  0.35654338  0.1669678  -0.08814634]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[ 0.99997051  0.99778814  0.99502768  0.98904302  0.91930552 -0.63951076
 -0.43542706 -0.45550789  0.85536041 -0.97390905]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[ 0.99999996  0.99999991  0.99998339 -0.99996798 -0.9999487   0.99998275
 -0.99999987  0.99999704 -0.99999834 -0.99999695]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 1.840010
seed 0
time 1.837320
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2820.224567
sa_k=26423.289353
error in 11 th singular value (s-sa) is 98.477419
error in 10 th singular value (s-sa) is 41.171900
delta/sigma_k:0.110459 0.106733
error in angle: 0.158023 0.163540
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
[0.00118778 0.09965342 0.10434768 0.16706722 0.18422896 0.23464081
 0.26343897 0.28380687 0.49960713 0.66153417]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.227725
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.228327
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.224971
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.225493
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.230067
seed 0
time 2.227317
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 845.248756
sa_k=44949.465893
error in 3 th singular value (s-sa) is 1619.417756
error in 2 th singular value (s-sa) is 139.048133
delta/sigma_k:0.054832 0.018804
error in angle: 2.877199 8.389643
princos:
[0.99974849 0.99365989]
princos:
[0.99974849 0.99365989]
princos:
[0.99974849 0.99365989]
princos:
[0.99974849 0.99365989]
princos:
[0.99974849 0.99365989]
[1.28506893 6.45528807]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[ 0.99984865 -0.99394798 -0.22635032  0.08514788 -0.24790099  0.32790983
 -0.20167142 -0.48457608 -0.02948635 -0.00293707]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[ 0.99996806 -0.99645995  0.99292256  0.994259    0.98863948  0.94786937
 -0.95598973  0.97985321 -0.99306173 -0.98769276]
(132098, 30)
number of unique columns sampled 112. number of columns remaining 1
(132098, 30)
[ 0.99997395 -0.99981127  0.99981161  0.99976143  0.99847556  0.99865893
 -0.99797391 -0.99529561 -0.99887008 -0.99776648]
(132098, 30)
recalculated sigma
norm of R: 275.542261
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26464.166963 23601.390363 2862.776600
time 4.464172
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[ 0.99984865 -0.99394798 -0.22635032  0.08514788 -0.24790099  0.32790983
 -0.20167142 -0.48457608 -0.02948635 -0.00293707]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[ 0.99996806 -0.99645995  0.99292256  0.994259    0.98863948  0.94786937
 -0.95598973  0.97985321 -0.99306173 -0.98769276]
(132098, 30)
number of unique columns sampled 112. number of columns remaining 1
(132098, 30)
[ 0.99997395 -0.99981127  0.99981161  0.99976143  0.99847556  0.99865893
 -0.99797391 -0.99529561 -0.99887008 -0.99776648]
(132098, 30)
recalculated sigma
norm of R: 275.542261
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26464.166963 23601.390363 2862.776600
time 4.466112
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[ 0.99984865 -0.99394798 -0.22635032  0.08514788 -0.24790099  0.32790983
 -0.20167142 -0.48457608 -0.02948635 -0.00293707]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[ 0.99996806 -0.99645995  0.99292256  0.994259    0.98863948  0.94786937
 -0.95598973  0.97985321 -0.99306173 -0.98769276]
(132098, 30)
number of unique columns sampled 112. number of columns remaining 1
(132098, 30)
[ 0.99997395 -0.99981127  0.99981161  0.99976143  0.99847556  0.99865893
 -0.99797391 -0.99529561 -0.99887008 -0.99776648]
(132098, 30)
recalculated sigma
norm of R: 275.542261
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26464.166963 23601.390363 2862.776600
time 4.462136
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[ 0.99984865 -0.99394798 -0.22635032  0.08514788 -0.24790099  0.32790983
 -0.20167142 -0.48457608 -0.02948635 -0.00293707]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[ 0.99996806 -0.99645995  0.99292256  0.994259    0.98863948  0.94786937
 -0.95598973  0.97985321 -0.99306173 -0.98769276]
(132098, 30)
number of unique columns sampled 112. number of columns remaining 1
(132098, 30)
[ 0.99997395 -0.99981127  0.99981161  0.99976143  0.99847556  0.99865893
 -0.99797391 -0.99529561 -0.99887008 -0.99776648]
(132098, 30)
recalculated sigma
norm of R: 275.542261
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26464.166963 23601.390363 2862.776600
time 4.459983
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[ 0.99984865 -0.99394798 -0.22635032  0.08514788 -0.24790099  0.32790983
 -0.20167142 -0.48457608 -0.02948635 -0.00293707]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[ 0.99996806 -0.99645995  0.99292256  0.994259    0.98863948  0.94786937
 -0.95598973  0.97985321 -0.99306173 -0.98769276]
(132098, 30)
number of unique columns sampled 112. number of columns remaining 1
(132098, 30)
[ 0.99997395 -0.99981127  0.99981161  0.99976143  0.99847556  0.99865893
 -0.99797391 -0.99529561 -0.99887008 -0.99776648]
(132098, 30)
recalculated sigma
norm of R: 275.542261
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26464.166963 23601.390363 2862.776600
time 4.461043
seed 0
time 4.462689
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2861.102177
sa_k=26464.166963
error in 11 th singular value (s-sa) is 1.674423
error in 10 th singular value (s-sa) is 0.294290
delta/sigma_k:0.108176 0.108112
error in angle: 0.096250 0.096306
princos:
[1.         0.99999946 0.99999932 0.99999844 0.99999703 0.9999962
 0.99999532 0.99999364 0.99998748 0.999987  ]
princos:
[1.         0.99999946 0.99999932 0.99999844 0.99999703 0.9999962
 0.99999532 0.99999364 0.99998748 0.999987  ]
princos:
[1.         0.99999946 0.99999932 0.99999844 0.99999703 0.9999962
 0.99999532 0.99999364 0.99998748 0.999987  ]
princos:
[1.         0.99999946 0.99999932 0.99999844 0.99999703 0.9999962
 0.99999532 0.99999364 0.99998748 0.999987  ]
princos:
[1.         0.99999946 0.99999932 0.99999844 0.99999703 0.9999962
 0.99999532 0.99999364 0.99998748 0.999987  ]
[0.00140056 0.05936777 0.06666703 0.10134323 0.13953863 0.15793821
 0.17522942 0.2044115  0.28674513 0.29219029]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 3.220886
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 3.219807
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 3.219480
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 3.211233
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 3.212934
seed 0
time 3.216868
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 876.516931
sa_k=44980.734068
error in 3 th singular value (s-sa) is 285.159770
error in 2 th singular value (s-sa) is 107.779958
delta/sigma_k:0.025826 0.019486
error in angle: 5.348273 7.088242
princos:
[0.99977921 0.99640699]
princos:
[0.99977921 0.99640699]
princos:
[0.99977921 0.99640699]
princos:
[0.99977921 0.99640699]
princos:
[0.99977921 0.99640699]
[1.20401596 4.8584407 ]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[ 0.99985118  0.99381161 -0.17741029 -0.10299607  0.25009158  0.40225938
 -0.17314073 -0.68922542  0.00173198  0.02073827]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[ 0.99995404 -0.99806491 -0.99572281 -0.99771332 -0.97555508 -0.90146621
  0.90588587 -0.96872922 -0.97283002  0.98649417]
(132098, 30)
number of unique columns sampled 116. number of columns remaining 2
(132098, 30)
[ 0.99997486  0.99989627  0.99986105  0.99974556  0.99846659  0.9987247
 -0.99831257 -0.99602161 -0.99843783 -0.99769704]
(132098, 30)
recalculated sigma
norm of R: 377.618626
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.746663 23601.417389 2862.329273
time 4.625538
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[ 0.99985118  0.99381161 -0.17741029 -0.10299607  0.25009158  0.40225938
 -0.17314073 -0.68922542  0.00173198  0.02073827]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[ 0.99995404 -0.99806491 -0.99572281 -0.99771332 -0.97555508 -0.90146621
  0.90588587 -0.96872922 -0.97283002  0.98649417]
(132098, 30)
number of unique columns sampled 116. number of columns remaining 2
(132098, 30)
[ 0.99997486  0.99989627  0.99986105  0.99974556  0.99846659  0.9987247
 -0.99831257 -0.99602161 -0.99843783 -0.99769704]
(132098, 30)
recalculated sigma
norm of R: 377.618626
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.746663 23601.417389 2862.329273
time 4.612511
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[ 0.99985118  0.99381161 -0.17741029 -0.10299607  0.25009158  0.40225938
 -0.17314073 -0.68922542  0.00173198  0.02073827]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[ 0.99995404 -0.99806491 -0.99572281 -0.99771332 -0.97555508 -0.90146621
  0.90588587 -0.96872922 -0.97283002  0.98649417]
(132098, 30)
number of unique columns sampled 116. number of columns remaining 2
(132098, 30)
[ 0.99997486  0.99989627  0.99986105  0.99974556  0.99846659  0.9987247
 -0.99831257 -0.99602161 -0.99843783 -0.99769704]
(132098, 30)
recalculated sigma
norm of R: 377.618626
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.746663 23601.417389 2862.329273
time 4.611533
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[ 0.99985118  0.99381161 -0.17741029 -0.10299607  0.25009158  0.40225938
 -0.17314073 -0.68922542  0.00173198  0.02073827]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[ 0.99995404 -0.99806491 -0.99572281 -0.99771332 -0.97555508 -0.90146621
  0.90588587 -0.96872922 -0.97283002  0.98649417]
(132098, 30)
number of unique columns sampled 116. number of columns remaining 2
(132098, 30)
[ 0.99997486  0.99989627  0.99986105  0.99974556  0.99846659  0.9987247
 -0.99831257 -0.99602161 -0.99843783 -0.99769704]
(132098, 30)
recalculated sigma
norm of R: 377.618626
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.746663 23601.417389 2862.329273
time 4.613620
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[ 0.99985118  0.99381161 -0.17741029 -0.10299607  0.25009158  0.40225938
 -0.17314073 -0.68922542  0.00173198  0.02073827]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[ 0.99995404 -0.99806491 -0.99572281 -0.99771332 -0.97555508 -0.90146621
  0.90588587 -0.96872922 -0.97283002  0.98649417]
(132098, 30)
number of unique columns sampled 116. number of columns remaining 2
(132098, 30)
[ 0.99997486  0.99989627  0.99986105  0.99974556  0.99846659  0.9987247
 -0.99831257 -0.99602161 -0.99843783 -0.99769704]
(132098, 30)
recalculated sigma
norm of R: 377.618626
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.746663 23601.417389 2862.329273
time 4.614576
seed 0
time 4.615556
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2860.681877
sa_k=26463.746663
error in 11 th singular value (s-sa) is 1.647396
error in 10 th singular value (s-sa) is 0.714590
delta/sigma_k:0.108160 0.108098
error in angle: 0.131927 0.132003
princos:
[1.         0.99999892 0.99999849 0.99999727 0.99999519 0.9999949
 0.99999284 0.999988   0.99998229 0.99996259]
princos:
[1.         0.99999892 0.99999849 0.99999727 0.99999519 0.9999949
 0.99999284 0.999988   0.99998229 0.99996259]
princos:
[1.         0.99999892 0.99999849 0.99999727 0.99999519 0.9999949
 0.99999284 0.999988   0.99998229 0.99996259]
princos:
[1.         0.99999892 0.99999849 0.99999727 0.99999519 0.9999949
 0.99999284 0.999988   0.99998229 0.99996259]
princos:
[1.         0.99999892 0.99999849 0.99999727 0.99999519 0.9999949
 0.99999284 0.999988   0.99998229 0.99996259]
[0.00240708 0.08426466 0.09957649 0.13388051 0.17776597 0.18292351
 0.21676687 0.28067925 0.34101529 0.49561882]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_LS_no_scaling_iterate_V_2D_4threads_20201009
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.485421
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.483099
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.484782
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.483461
seed 0
(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
(132098, 6)
recalculated sigma
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
time 0.482225
seed 0
time 0.483798
argmin(|sa_k-s_{k+j}|) = 3
min|sa_k-s_{k+j}|= 257.149448
sa_k=44361.366585
error in 3 th singular value (s-sa) is 8191.474518
error in 2 th singular value (s-sa) is 727.147441
delta/sigma_k:0.190450 0.005797
error in angle: 1.114550 36.618447
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
princos:
[0.99966506 0.97666316]
[ 1.48296435 12.40243342]
[5. 5.]
[0. 0.]
[0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.666975
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.676753
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.676907
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.678524
seed 0
(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.99984681  0.99438354 -0.19980983 -0.04787613 -0.19895179  0.32067792
 -0.3962165   0.35448705  0.1661443  -0.0876303 ]
(132098, 30)
number of unique columns sampled 204. number of columns remaining 7
(132098, 30)
[ 0.99997111 -0.99885908  0.99553835 -0.98843694 -0.91674983  0.64768623
 -0.46250446 -0.47446293  0.84976929 -0.97377204]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999976 -0.999606   -0.99958504  0.99983476  0.99999156 -0.99974841
 -0.99921227  0.99913492  0.99981976  0.99995969]
norm of R: 447.880320
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26428.116964 23521.931112 2906.185852
time 1.675223
seed 0
time 1.674876
argmin(|sa_k-s_{k+j}|) = 11
min|sa_k-s_{k+j}|= 2825.052178
sa_k=26428.116964
error in 11 th singular value (s-sa) is 81.133674
error in 10 th singular value (s-sa) is 36.344289
delta/sigma_k:0.109966 0.106896
error in angle: 0.154113 0.158539
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
princos:
[1.         0.99999866 0.99999826 0.99999644 0.99999547 0.99999194
 0.99999092 0.99998542 0.99996424 0.99993727]
[0.00113659 0.09391595 0.10685204 0.15286704 0.17240627 0.23008612
 0.24417172 0.30940198 0.48457156 0.64174714]
[5. 5. 5. 5. 5. 5. 5. 5. 5. 5.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_error_measure_extra_subspace_iter_kplus1_V_2D.txt <==
]0;IPython: runs/sampling_algo_extra_subspace_iterations1
LTSVD_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
recalculated sigma
extra subspace iterations
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
k,l:3 3
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.662838
seed 0
time 0.662838
delta/sigma_k:0.112223 0.004530
error in angle: 1.903997 47.171261
k,l:2 2
delta/sigma_k:0.190005 0.018399
error in angle: 0.761574 7.864925
princos:
[0.99979053 0.99239382]
[1.17273952 7.07125785]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
recalculated sigma
extra subspace iterations
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
k,l:3 3
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.832284
seed 0
time 0.832284
delta/sigma_k:0.122843 0.004824
error in angle: 1.717205 43.729961
k,l:2 2
delta/sigma_k:0.181966 0.017887
error in angle: 0.649552 6.608007
princos:
[0.99989593 0.99251695]
[0.82662536 7.01371446]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
recalculated sigma
extra subspace iterations
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
k,l:3 3
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.693776
seed 0
time 0.693776
delta/sigma_k:0.139718 0.116889
error in angle: 2.249000 2.688241
k,l:2 2
delta/sigma_k:0.074493 0.013981
error in angle: 1.949573 10.387239
princos:
[0.99984736 0.98054421]
[ 1.00109559 11.32058067]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_US_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
recalculated sigma
extra subspace iterations
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
k,l:3 3
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.605050
seed 0
time 0.605050
delta/sigma_k:0.028836 0.008878
error in angle: 15.892862 51.620458
k,l:2 2
delta/sigma_k:0.168439 0.005714
error in angle: 1.277784 37.664453
princos:
[0.99965297 0.97788876]
[ 1.50950299 12.07112319]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
recalculated sigma
extra subspace iterations
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
k,l:3 3
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 2.322986
seed 0
time 2.322986
delta/sigma_k:0.146377 0.139489
error in angle: 1.895703 1.989314
k,l:2 2
delta/sigma_k:0.054832 0.018804
error in angle: 2.877199 8.389643
princos:
[0.99974849 0.99365989]
[1.28506893 6.45528807]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
recalculated sigma
extra subspace iterations
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
k,l:3 3
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 3.319154
seed 0
time 3.319154
delta/sigma_k:0.174454 0.165691
error in angle: 0.992907 1.045417
k,l:2 2
delta/sigma_k:0.025826 0.019486
error in angle: 5.348273 7.088242
princos:
[0.99977921 0.99640699]
[1.20401596 4.8584407 ]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_LS_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
recalculated sigma
extra subspace iterations
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
k,l:3 3
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.561457
seed 0
time 0.561457
delta/sigma_k:0.031594 0.017985
error in angle: 9.988926 17.547464
k,l:2 2
delta/sigma_k:0.190450 0.005797
error in angle: 1.114550 36.618447
princos:
[0.99966506 0.97666316]
[ 1.48296435 12.40243342]
[1. 1.]
[0. 0.]
[0. 0.]


==> data/output_error_measure_iterate.txt <==
]0;IPython: work/code1
CTSVD_US_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.98406187 -0.98302609]
(32256, 6)
number of unique columns sampled 147. number of columns remaining 1980
(32256, 6)
[ 0.92439073 -0.9245051 ]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1832
(32256, 6)
[0.79032564 0.79017379]
(32256, 6)
number of unique columns sampled 140. number of columns remaining 1692
(32256, 6)
[ 0.99938016 -0.99939728]
(32256, 6)
recalculated sigma
norm of R: 10953.512878
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 318001.760218 119283.122780 198718.637437
time 0.416606
seed 0
time 0.416606
delta/sigma_k:0.624898 0.623644
error in angle: 0.055121 0.055232
princos:
[0.99973821 0.9996713 ]
[1.31107021 1.46908253]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[ 0.70048217 -0.70035039]
(32256, 6)
number of unique columns sampled 144. number of columns remaining 1983
(32256, 6)
[ 0.92340225 -0.92323425]
(32256, 6)
number of unique columns sampled 148. number of columns remaining 1835
(32256, 6)
[ 0.98746943 -0.98708466]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1690
(32256, 6)
[0.99941951 0.99946932]
(32256, 6)
recalculated sigma
norm of R: 10867.501445
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317972.842810 119470.487166 198502.355644
time 0.443750
seed 0
time 0.443750
delta/sigma_k:0.624275 0.623609
error in angle: 0.054747 0.054806
princos:
[0.99980953 0.99960541]
[1.11829181 1.60961706]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 146. number of columns remaining 2125
(32256, 6)
[ 0.87387006 -0.87331192]
(32256, 6)
number of unique columns sampled 145. number of columns remaining 1980
(32256, 6)
[ 0.99954609 -0.99956526]
(32256, 6)
recalculated sigma
norm of R: 19267.524669
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317823.034947 119162.559076 198660.475871
time 1.824220
seed 0
time 1.824220
delta/sigma_k:0.625066 0.623432
error in angle: 0.096987 0.097241
princos:
[0.99916906 0.99898721]
[2.33588585 2.57889218]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 145. number of columns remaining 2126
(32256, 6)
[ 0.33363798 -0.3323102 ]
(32256, 6)
number of unique columns sampled 146. number of columns remaining 1980
(32256, 6)
[0.98900595 0.98904653]
(32256, 6)
number of unique columns sampled 143. number of columns remaining 1837
(32256, 6)
[0.99353171 0.99320126]
(32256, 6)
recalculated sigma
norm of R: 16563.057382
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317902.648474 119386.418051 198516.230423
time 2.557281
seed 0
time 2.557281
delta/sigma_k:0.624456 0.623526
error in angle: 0.083434 0.083559
princos:
[0.99942275 0.9992212 ]
[1.94688784 2.26140052]
[1. 1.]
[0. 0.]
[0. 0.]
2
CTSVD_US_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99927233 0.99820297]
(32256, 6)
recalculated sigma
norm of R: 18276.305295
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317848.474191 118439.284271 199409.189920
time 0.283864
seed 0
time 0.283864
delta/sigma_k:0.627372 0.623462
error in angle: 0.091652 0.092227
princos:
[0.99928366 0.99907645]
[2.168818   2.46263891]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 144. number of columns remaining 2127
(32256, 6)
[0.99915737 0.9967287 ]
(32256, 6)
recalculated sigma
norm of R: 21110.794860
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317652.232864 118796.120896 198856.111968
time 0.297751
seed 0
time 0.297751
delta/sigma_k:0.626018 0.623229
error in angle: 0.106161 0.106636
princos:
[0.9991775  0.99860386]
[2.32399514 3.02798169]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 146. number of columns remaining 2125
(32256, 6)
[0.99902556 0.99758179]
(32256, 6)
recalculated sigma
norm of R: 22845.095308
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317657.897689 118947.173013 198710.724676
time 1.060029
seed 0
time 1.060029
delta/sigma_k:0.625549 0.623236
error in angle: 0.114967 0.115393
princos:
[0.99898128 0.99842705]
[2.58644033 3.21404925]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for croppedYalefaces using 


(32256, 6)
number of unique columns sampled 143. number of columns remaining 2271
(32256, 6)
number of unique columns sampled 145. number of columns remaining 2126
(32256, 6)
[0.99905686 0.99749598]
(32256, 6)
recalculated sigma
norm of R: 22733.108709
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 317715.689586 118908.573880 198807.115706
time 1.078588
seed 0
time 1.078588
delta/sigma_k:0.625739 0.623305
error in angle: 0.114348 0.114794
princos:
[0.99882943 0.99861785]
[2.77255103 3.01276363]
[1. 1.]
[0. 0.]
[0. 0.]
1
CTSVD_US_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.620551
seed 0
time 0.620551
delta/sigma_k:0.168439 0.005714
error in angle: 1.277784 37.664453
princos:
[0.99965297 0.97788876]
[ 1.50950299 12.07112319]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.775695
seed 0
time 0.775695
delta/sigma_k:0.074493 0.013981
error in angle: 1.949573 10.387239
princos:
[0.99984736 0.98054421]
[ 1.00109559 11.32058067]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 2.878493
seed 0
time 2.878493
delta/sigma_k:0.025826 0.019486
error in angle: 5.348273 7.088242
princos:
[0.99977921 0.99640699]
[1.20401596 4.8584407 ]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.309377
seed 0
time 2.309377
delta/sigma_k:0.054832 0.018804
error in angle: 2.877199 8.389643
princos:
[0.99974849 0.99365989]
[1.28506893 6.45528807]
[1. 1.]
[0. 0.]
[0. 0.]
2
CTSVD_US_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[0.99986309 0.99271971]
(132098, 6)
recalculated sigma
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
time 0.576900
seed 0
time 0.576900
delta/sigma_k:0.168439 0.005714
error in angle: 1.277784 37.664453
princos:
[0.99965297 0.97788876]
[ 1.50950299 12.07112319]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[0.99980692 0.96906132]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992801 0.99435491]
(132098, 6)
recalculated sigma
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
time 0.773719
seed 0
time 0.773719
delta/sigma_k:0.074493 0.013981
error in angle: 1.949573 10.387239
princos:
[0.99984736 0.98054421]
[ 1.00109559 11.32058067]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[0.99954272 0.95284232]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[0.99985091 0.98773264]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[0.99992646 0.99623448]
(132098, 6)
recalculated sigma
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
time 2.875942
seed 0
time 2.875942
delta/sigma_k:0.025826 0.019486
error in angle: 5.348273 7.088242
princos:
[0.99977921 0.99640699]
[1.20401596 4.8584407 ]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[0.99941732 0.96327789]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[0.99991801 0.99528362]
(132098, 6)
recalculated sigma
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
time 2.242715
seed 0
time 2.242715
delta/sigma_k:0.054832 0.018804
error in angle: 2.877199 8.389643
princos:
[0.99974849 0.99365989]
[1.28506893 6.45528807]
[1. 1.]
[0. 0.]
[0. 0.]
1
CTSVD_US_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.95441614 0.95163609]
(10304, 6)
number of unique columns sampled 98. number of columns remaining 61
(10304, 6)
[0.99237957 0.98639135]
(10304, 6)
number of unique columns sampled 56. number of columns remaining 5
(10304, 6)
[ 0.99890713 -0.99898735]
(10304, 6)
recalculated sigma
norm of R: 630.294119
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28733.772082 20905.325768 7828.446314
time 0.080479
seed 0
time 0.080479
delta/sigma_k:0.272448 0.271874
error in angle: 0.080513 0.080683
princos:
[0.99990458 0.99986312]
[0.79152545 0.9480141 ]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[ 0.96209343 -0.95449638]
(10304, 6)
number of unique columns sampled 99. number of columns remaining 60
(10304, 6)
[0.99103808 0.99036911]
(10304, 6)
recalculated sigma
norm of R: 1798.094657
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28701.693442 20876.890144 7824.803298
time 0.064349
seed 0
time 0.064349
delta/sigma_k:0.272625 0.271061
error in angle: 0.229794 0.231121
princos:
[0.99935419 0.99865742]
[2.05926513 2.96931369]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 114. number of columns remaining 162
(10304, 6)
[0.91861836 0.90740811]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 66
(10304, 6)
[ 0.99703987 -0.99689425]
(10304, 6)
recalculated sigma
norm of R: 1972.267694
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28702.562345 20876.751184 7825.811161
time 0.095753
seed 0
time 0.095753
delta/sigma_k:0.272652 0.271083
error in angle: 0.252021 0.253480
princos:
[0.99908848 0.99857574]
[2.44654156 3.05832479]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 123. number of columns remaining 153
(10304, 6)
[ 0.86740682 -0.86866873]
(10304, 6)
number of unique columns sampled 95. number of columns remaining 58
(10304, 6)
[ 0.99567424 -0.99204432]
(10304, 6)
recalculated sigma
norm of R: 1690.046850
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28707.706550 20888.543545 7819.163005
time 0.098278
seed 0
time 0.098278
delta/sigma_k:0.272372 0.271213
error in angle: 0.216142 0.217065
princos:
[0.99940145 0.99887841]
[1.9824894  2.71391457]
[1. 1.]
[0. 0.]
[0. 0.]
2
CTSVD_US_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.99274075 0.98763095]
(10304, 6)
number of unique columns sampled 98. number of columns remaining 61
(10304, 6)
[0.99756334 0.99149421]
(10304, 6)
recalculated sigma
norm of R: 1722.130116
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28716.192525 20868.535128 7847.657397
time 0.058824
seed 0
time 0.058824
delta/sigma_k:0.273283 0.271429
error in angle: 0.219445 0.220945
princos:
[0.99935984 0.99898552]
[2.05024531 2.58105197]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 117. number of columns remaining 159
(10304, 6)
[0.99272239 0.98089428]
(10304, 6)
number of unique columns sampled 99. number of columns remaining 60
(10304, 6)
[0.99781023 0.99598763]
(10304, 6)
recalculated sigma
norm of R: 1798.094657
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28701.693442 20876.890144 7824.803298
time 0.060837
seed 0
time 0.060837
delta/sigma_k:0.272625 0.271061
error in angle: 0.229794 0.231121
princos:
[0.99935419 0.99865742]
[2.05926513 2.96931369]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 114. number of columns remaining 162
(10304, 6)
[0.98558102 0.97349293]
(10304, 6)
number of unique columns sampled 96. number of columns remaining 66
(10304, 6)
[0.99761442 0.99738646]
(10304, 6)
recalculated sigma
norm of R: 1972.267694
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28702.562345 20876.751184 7825.811161
time 0.090315
seed 0
time 0.090315
delta/sigma_k:0.272652 0.271083
error in angle: 0.252021 0.253480
princos:
[0.99908848 0.99857574]
[2.44654156 3.05832479]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for faces using 


(10304, 6)
number of unique columns sampled 124. number of columns remaining 276
(10304, 6)
number of unique columns sampled 123. number of columns remaining 153
(10304, 6)
[0.98698033 0.98490789]
(10304, 6)
number of unique columns sampled 95. number of columns remaining 58
(10304, 6)
[0.99801343 0.99413246]
(10304, 6)
recalculated sigma
norm of R: 1690.046850
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 28707.706550 20888.543545 7819.163005
time 0.093083
seed 0
time 0.093083
delta/sigma_k:0.272372 0.271213
error in angle: 0.216142 0.217065
princos:
[0.99940145 0.99887841]
[1.9824894  2.71391457]
[1. 1.]
[0. 0.]
[0. 0.]
1
CTSVD_US_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[ 0.31911592 -0.31906942  0.99539931 -0.99017467 -0.96262185  0.7430229
  0.73206826  0.90246322  0.68237602 -0.7050386 ]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[-0.31565121  0.31566689  0.99911567  0.9984395   0.98273029  0.97012321
 -0.96868954 -0.96263705  0.92764333  0.93300862]
(32256, 30)
number of unique columns sampled 448. number of columns remaining 185
(32256, 30)
[ 0.99996184  0.99996156 -0.99963066 -0.99920988 -0.96079561  0.95875102
  0.98943731  0.98715127 -0.99555441 -0.98762679]
(32256, 30)
number of unique columns sampled 182. number of columns remaining 3
(32256, 30)
[ 0.99974613 -0.99973653 -0.99992231 -0.99984868 -0.99666382  0.99647509
  0.99911637  0.99869931 -0.99658819 -0.99575253]
(32256, 30)
recalculated sigma
norm of R: 926.888999
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.124395 43177.316119 1067.808277
time 1.437898
seed 0
time 1.437898
delta/sigma_k:0.024134 0.024083
error in angle: 0.868029 0.869876
princos:
[0.99999999 0.99999995 0.99999928 0.9999989  0.99999446 0.9999934
 0.99997608 0.99996338 0.99995268 0.99993153]
[0.00895326 0.01895064 0.06859634 0.08499455 0.19065766 0.20810061
 0.39631522 0.49032458 0.55739869 0.67048367]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 603. number of columns remaining 1194
(32256, 30)
[ 0.83404328 -0.83444213 -0.9954121   0.9884187  -0.97731204  0.68327036
 -0.65954002 -0.82585619 -0.45519569 -0.4951152 ]
(32256, 30)
number of unique columns sampled 557. number of columns remaining 637
(32256, 30)
[ 0.99901961 -0.99898823 -0.99910274 -0.99810244 -0.99767163 -0.99442013
 -0.993785   -0.99321485 -0.95851724 -0.96718256]
(32256, 30)
number of unique columns sampled 446. number of columns remaining 191
(32256, 30)
[ 0.99341552 -0.99341944  0.99970784 -0.99946265  0.9625902  -0.96301975
 -0.98183963  0.98373842  0.97145519 -0.96979027]
(32256, 30)
number of unique columns sampled 188. number of columns remaining 3
(32256, 30)
[ 0.99990986 -0.99990696 -0.99988688  0.99966512  0.99845075  0.99872197
 -0.99831573  0.99862336  0.99593386 -0.98563642]
(32256, 3)
number of unique columns sampled 3. number of columns remaining 0
(32256, 30)
[ 0.99996987 -0.99997003 -0.99999939 -0.99999889  0.99998706 -0.99998868
 -0.99998583 -0.99999983  0.99999047 -0.99999622]
norm of R: 604.126840
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44176.801234 43111.060811 1065.740423
time 1.872045
seed 0
time 1.872045
delta/sigma_k:0.024124 0.022573
error in angle: 0.566861 0.605812
princos:
[1.         1.         0.99999996 0.99999977 0.99999817 0.9999951
 0.99999401 0.99998871 0.99997261 0.99994258]
[0.00064202 0.00085185 0.01625959 0.03865774 0.1096546  0.1792753
 0.19833596 0.27223147 0.4240779  0.61398953]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 587. number of columns remaining 1210
(32256, 30)
[-0.34594897  0.34621994  0.99657844 -0.9937371   0.96419758 -0.75694119
 -0.77288911  0.94827067  0.44654645 -0.46467594]
(32256, 30)
number of unique columns sampled 540. number of columns remaining 670
(32256, 30)
[ 0.98682429 -0.98670907 -0.99744612  0.99716973 -0.98111461 -0.98719245
 -0.91433587 -0.93129517 -0.98748844 -0.97980938]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 240
(32256, 30)
[ 0.99473181 -0.99468658  0.99957405 -0.99807193 -0.94059328 -0.9407984
 -0.97978864  0.97691502  0.9941309   0.97178823]
(32256, 30)
number of unique columns sampled 211. number of columns remaining 29
(32256, 30)
[ 0.90820034 -0.9081848   0.99990044 -0.99978231 -0.97904636  0.97898604
  0.99869284 -0.99830521  0.99852059 -0.99212751]
(32256, 29)
number of unique columns sampled 29. number of columns remaining 0
(32256, 30)
[ 0.98282992 -0.98285241 -0.99991886 -0.99987368  0.99969594  0.99969383
 -0.99989029 -0.99989294  0.99989471  0.99965003]
norm of R: 1017.713871
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44123.966557 43045.197440 1078.769117
time 2.703597
seed 0
time 2.703597
delta/sigma_k:0.024449 0.021403
error in angle: 0.943403 1.077649
princos:
[1.         0.99999999 0.99999963 0.99999891 0.99999494 0.99999257
 0.99998208 0.99994635 0.99993573 0.99990475]
[0.00564779 0.00720666 0.04937439 0.08462445 0.18223628 0.22093794
 0.34304459 0.5935059  0.64961356 0.79082612]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 610. number of columns remaining 1187
(32256, 30)
[ 0.9264339  -0.92626552 -0.99354891  0.99280909 -0.67393738  0.59136229
 -0.79357709  0.96523768  0.2840982   0.27700188]
(32256, 30)
number of unique columns sampled 543. number of columns remaining 644
(32256, 30)
[-0.09068529  0.09072187 -0.99768647  0.99585266  0.85686869  0.87325402
  0.91267393 -0.91580308 -0.96945532 -0.94609043]
(32256, 30)
number of unique columns sampled 426. number of columns remaining 218
(32256, 30)
[ 0.98700848 -0.98699156 -0.99937499  0.99870519  0.76655551  0.76709707
 -0.98306212  0.9820441   0.99134991  0.96677403]
(32256, 30)
number of unique columns sampled 198. number of columns remaining 20
(32256, 30)
[ 0.98785105 -0.98785419 -0.99982813 -0.99956476 -0.94731766 -0.94765406
  0.99659411  0.99635577  0.99855648  0.98104447]
(32256, 20)
number of unique columns sampled 20. number of columns remaining 0
(32256, 30)
[ 0.99303835 -0.99305366 -0.99995296 -0.99991151 -0.999977    0.99998364
 -0.99998988 -0.9999915  -0.9999176   0.99977887]
norm of R: 707.218462
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44167.825779 43104.999706 1062.826073
time 3.072381
seed 0
time 3.072381
delta/sigma_k:0.024063 0.022375
error in angle: 0.665413 0.715633
princos:
[1.         1.         0.99999996 0.99999969 0.99999801 0.99999677
 0.99999234 0.99997575 0.999954   0.9999152 ]
[0.0009051  0.00104848 0.01623956 0.04530152 0.11439523 0.14563033
 0.22421896 0.39905913 0.54954031 0.74619057]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
CTSVD_US_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 608. number of columns remaining 1189
(32256, 30)
[0.99988332 0.99984996 0.99857137 0.99739402 0.99634516 0.99120212
 0.98873877 0.98057678 0.97027885 0.94729606]
(32256, 30)
number of unique columns sampled 556. number of columns remaining 633
(32256, 30)
[0.99996754 0.99994513 0.99952488 0.99934547 0.99873002 0.99828825
 0.99746484 0.99549508 0.99028139 0.98011717]
(32256, 30)
number of unique columns sampled 448. number of columns remaining 185
(32256, 30)
[0.99998557 0.99997212 0.99985821 0.9997787  0.99950965 0.99895994
 0.99871931 0.99812805 0.9967025  0.98837476]
(32256, 30)
number of unique columns sampled 182. number of columns remaining 3
(32256, 30)
[0.99999452 0.99999358 0.99995114 0.99991269 0.99984006 0.99978122
 0.99959284 0.99937162 0.99887611 0.99753456]
(32256, 30)
recalculated sigma
norm of R: 926.888999
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44245.124395 43177.316119 1067.808277
time 1.434165
seed 0
time 1.434165
delta/sigma_k:0.024134 0.024083
error in angle: 0.868029 0.869876
princos:
[0.99999999 0.99999995 0.99999928 0.9999989  0.99999446 0.9999934
 0.99997608 0.99996338 0.99995268 0.99993153]
[0.00895326 0.01895064 0.06859634 0.08499455 0.19065766 0.20810061
 0.39631522 0.49032458 0.55739869 0.67048367]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 603. number of columns remaining 1194
(32256, 30)
[0.99989679 0.99987976 0.99847495 0.9974754  0.9960684  0.99249301
 0.98728927 0.98159629 0.98056428 0.89611015]
(32256, 30)
number of unique columns sampled 557. number of columns remaining 637
(32256, 30)
[0.99996661 0.99995642 0.99963918 0.99929612 0.99880841 0.99815472
 0.99700612 0.99455911 0.98690423 0.97830178]
(32256, 30)
number of unique columns sampled 446. number of columns remaining 191
(32256, 30)
[0.99997849 0.99997487 0.99980344 0.99966326 0.99935742 0.99898861
 0.99869527 0.99797239 0.99630395 0.99189687]
(32256, 30)
recalculated sigma
norm of R: 2907.552117
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44237.021783 43164.023666 1072.998117
time 1.743970
seed 0
time 1.743970
delta/sigma_k:0.024256 0.023904
error in angle: 2.709746 2.749619
princos:
[0.99999811 0.99999613 0.99997298 0.99994892 0.99992673 0.99988567
 0.99988225 0.99985042 0.99973774 0.99962067]
[0.11139434 0.15937537 0.4211918  0.57913802 0.69358089 0.86640237
 0.87928064 0.99101792 1.31223    1.57819956]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 587. number of columns remaining 1210
(32256, 30)
[0.99989926 0.9998798  0.99825323 0.99724639 0.99605983 0.99379908
 0.98620033 0.97645708 0.96656189 0.88978543]
(32256, 30)
number of unique columns sampled 540. number of columns remaining 670
(32256, 30)
[0.99996652 0.99994507 0.99951498 0.99931118 0.99850953 0.99789452
 0.99575701 0.99528648 0.99456796 0.98279747]
(32256, 30)
number of unique columns sampled 430. number of columns remaining 240
(32256, 30)
[0.99998523 0.99997818 0.99985409 0.99978484 0.9993359  0.99914464
 0.99894937 0.99773943 0.99677946 0.97395071]
(32256, 30)
number of unique columns sampled 211. number of columns remaining 29
(32256, 30)
[0.99999482 0.99999411 0.99995887 0.99992444 0.99986283 0.99978405
 0.99975399 0.9993295  0.99897199 0.99263886]
(32256, 30)
recalculated sigma
norm of R: 1157.030967
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44244.914856 43176.459343 1068.455513
time 2.635157
seed 0
time 2.635157
delta/sigma_k:0.024149 0.024078
error in angle: 1.082900 1.086076
princos:
[0.99999992 0.99999973 0.99999833 0.99999484 0.99998931 0.9999851
 0.99998112 0.99996772 0.99993814 0.99992038]
[0.02243416 0.0417232  0.10456061 0.18411562 0.26488111 0.31281359
 0.35212124 0.46038737 0.6373018  0.72303301]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_pc_iterate_croppedYalefaces_1threads_20200921
average time taken for SVD(A) 33.938214
average time taken for SVD(A^TA) 15.152744
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for croppedYalefaces using 


(32256, 30)
number of unique columns sampled 617. number of columns remaining 1797
(32256, 30)
number of unique columns sampled 610. number of columns remaining 1187
(32256, 30)
[0.99988876 0.99983757 0.99811713 0.99704034 0.99431636 0.99102176
 0.98690749 0.97951378 0.97111095 0.94498598]
(32256, 30)
number of unique columns sampled 543. number of columns remaining 644
(32256, 30)
[0.99996036 0.99995044 0.99963263 0.99942477 0.99891814 0.99847908
 0.99673071 0.99477511 0.99188659 0.97168564]
(32256, 30)
number of unique columns sampled 426. number of columns remaining 218
(32256, 30)
[0.99998266 0.99997393 0.99984713 0.99969411 0.99940685 0.99928073
 0.99899998 0.99834521 0.99690423 0.96360742]
(32256, 30)
number of unique columns sampled 198. number of columns remaining 20
(32256, 30)
[0.99999424 0.99999387 0.99993788 0.99992402 0.99979425 0.99977642
 0.99973577 0.99943465 0.99906509 0.98132027]
(32256, 20)
number of unique columns sampled 20. number of columns remaining 0
(32256, 30)
[1.         0.99999999 0.99999989 0.99999931 0.99999883 0.9999974
 0.99999572 0.99999354 0.99998389 0.99986137]
norm of R: 707.218462
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44167.825779 43104.999706 1062.826073
time 3.075980
seed 0
time 3.075980
delta/sigma_k:0.024063 0.022375
error in angle: 0.665413 0.715633
princos:
[1.         1.         0.99999996 0.99999969 0.99999801 0.99999677
 0.99999234 0.99997575 0.999954   0.9999152 ]
[0.0009051  0.00104848 0.01623956 0.04530152 0.11439523 0.14563033
 0.22421896 0.39905913 0.54954031 0.74619057]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
1
CTSVD_US_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[ 0.9998468   0.99438931 -0.20025335 -0.04811435 -0.19866043  0.3201939
 -0.39408266  0.35654338  0.1669678  -0.08814634]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[ 0.99997051  0.99778814  0.99502768  0.98904302  0.91930552 -0.63951076
 -0.43542706 -0.45550789  0.85536041 -0.97390905]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[ 0.99999996  0.99999991  0.99998339 -0.99996798 -0.9999487   0.99998275
 -0.99999987  0.99999704 -0.99999834 -0.99999695]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 2.069175
seed 0
time 2.069175
delta/sigma_k:0.110459 0.106733
error in angle: 0.158023 0.163540
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
[0.00118777 0.09965342 0.10434768 0.16706722 0.18422896 0.23464081
 0.26343897 0.28380687 0.49960713 0.66153417]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[ 0.99985883  0.99600943 -0.27339679 -0.09112697 -0.2028764  -0.15073589
 -0.16808992 -0.50865264  0.08087808 -0.06937463]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[ 0.9999629   0.99819847  0.9895092  -0.9877962   0.92480505 -0.79535992
 -0.74782824  0.83512514 -0.97064116 -0.98239197]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[ 0.99999985 -0.99519468  0.99516492 -0.99995482  0.99988285 -0.99982731
  0.99954383  0.9992472   0.99968381 -0.99995995]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 2.629921
seed 0
time 2.629921
delta/sigma_k:0.110409 0.107063
error in angle: 0.123460 0.127318
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
[2.12838081e-04 7.43916066e-02 9.03562234e-02 1.53939076e-01
 1.80321209e-01 1.83452125e-01 2.04768245e-01 2.47370743e-01
 3.69043599e-01 5.17718878e-01]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[ 0.99985118  0.99381161 -0.17741029 -0.10299607  0.25009158  0.40225938
 -0.17314073 -0.68922542  0.00173198  0.02073827]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[ 0.99995404 -0.99806491 -0.99572281 -0.99771332 -0.97555508 -0.90146621
  0.90588587 -0.96872922 -0.97283002  0.98649417]
(132098, 30)
number of unique columns sampled 116. number of columns remaining 2
(132098, 30)
[ 0.99997486  0.99989627  0.99986105  0.99974556  0.99846659  0.9987247
 -0.99831257 -0.99602161 -0.99843783 -0.99769704]
(132098, 30)
recalculated sigma
norm of R: 377.618626
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.746663 23601.417389 2862.329273
time 3.290100
seed 0
time 3.290100
delta/sigma_k:0.108160 0.108098
error in angle: 0.131927 0.132003
princos:
[1.         0.99999892 0.99999849 0.99999727 0.99999519 0.9999949
 0.99999284 0.999988   0.99998229 0.99996259]
[0.00240708 0.08426466 0.09957649 0.13388051 0.17776597 0.18292351
 0.21676687 0.28067925 0.34101529 0.49561882]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[ 0.99984865 -0.99394798 -0.22635032  0.08514788 -0.24790099  0.32790983
 -0.20167142 -0.48457608 -0.02948635 -0.00293707]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[ 0.99996806 -0.99645995  0.99292256  0.994259    0.98863948  0.94786937
 -0.95598973  0.97985321 -0.99306173 -0.98769276]
(132098, 30)
number of unique columns sampled 112. number of columns remaining 1
(132098, 30)
[ 0.99997395 -0.99981127  0.99981161  0.99976143  0.99847556  0.99865893
 -0.99797391 -0.99529561 -0.99887008 -0.99776648]
(132098, 30)
recalculated sigma
norm of R: 275.542261
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26464.166963 23601.390363 2862.776600
time 3.666841
seed 0
time 3.666841
delta/sigma_k:0.108176 0.108112
error in angle: 0.096250 0.096306
princos:
[1.         0.99999946 0.99999932 0.99999844 0.99999703 0.9999962
 0.99999532 0.99999364 0.99998748 0.999987  ]
[0.00140056 0.05936777 0.06666703 0.10134323 0.13953863 0.15793821
 0.17522942 0.2044115  0.28674513 0.29219029]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
CTSVD_US_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 435. number of columns remaining 211
(132098, 30)
[0.99997696 0.99941929 0.99907781 0.9968564  0.99536987 0.99488671
 0.98938073 0.98501728 0.92939371 0.10754787]
(132098, 30)
number of unique columns sampled 207. number of columns remaining 4
(132098, 30)
[0.99999329 0.99986447 0.99975516 0.99956487 0.99932255 0.9987565
 0.99818627 0.99654192 0.9946063  0.97996499]
(132098, 4)
number of unique columns sampled 4. number of columns remaining 0
(132098, 30)
[1.         1.         1.         1.         1.         1.
 0.99999999 0.99999992 0.99999867 0.99998776]
norm of R: 461.220717
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26423.289353 23504.587367 2918.701986
time 2.025156
seed 0
time 2.025156
delta/sigma_k:0.110459 0.106733
error in angle: 0.158023 0.163540
princos:
[1.         0.99999849 0.99999834 0.99999575 0.99999483 0.99999161
 0.99998943 0.99998773 0.99996198 0.99993335]
[0.00118777 0.09965342 0.10434768 0.16706722 0.18422896 0.23464081
 0.26343897 0.28380687 0.49960713 0.66153417]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 433. number of columns remaining 213
(132098, 30)
[0.99997307 0.99945979 0.99881528 0.99640943 0.99557841 0.99362201
 0.99010283 0.98158333 0.92003726 0.12345949]
(132098, 30)
number of unique columns sampled 206. number of columns remaining 7
(132098, 30)
[0.99999626 0.99989797 0.99971553 0.99947227 0.99933427 0.99880332
 0.99857535 0.99695767 0.9957197  0.9893646 ]
(132098, 7)
number of unique columns sampled 7. number of columns remaining 0
(132098, 30)
[1.         1.         0.99999998 0.99999994 0.99999964 0.99999942
 0.99999763 0.9999848  0.99996395 0.99989443]
norm of R: 360.310656
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26433.060976 23514.620339 2918.440637
time 2.594021
seed 0
time 2.594021
delta/sigma_k:0.110409 0.107063
error in angle: 0.123460 0.127318
princos:
[1.         0.99999916 0.99999876 0.99999639 0.99999505 0.99999487
 0.99999361 0.99999068 0.99997926 0.99995918]
[2.12838081e-04 7.43916066e-02 9.03562234e-02 1.53939076e-01
 1.80321209e-01 1.83452125e-01 2.04768245e-01 2.47370743e-01
 3.69043599e-01 5.17718878e-01]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 310. number of columns remaining 336
(132098, 30)
[0.99996462 0.99920127 0.99821211 0.99453418 0.99248726 0.99197317
 0.99051743 0.97752165 0.91816691 0.11376063]
(132098, 30)
number of unique columns sampled 218. number of columns remaining 118
(132098, 30)
[0.99999839 0.99998228 0.99997568 0.9999682  0.99994137 0.9998454
 0.99973541 0.99833516 0.99706161 0.99165534]
(132098, 30)
recalculated sigma
norm of R: 775.855813
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.300289 23600.591748 2862.708540
time 2.797963
seed 0
time 2.797963
delta/sigma_k:0.108177 0.108083
error in angle: 0.271022 0.271256
princos:
[0.99999991 0.99999874 0.9999966  0.99999411 0.99999245 0.99998771
 0.99998254 0.99996619 0.99992679 0.99989096]
[0.02399318 0.09112063 0.14939518 0.19669705 0.22258093 0.28403712
 0.33860015 0.47113187 0.69329666 0.8461148 ]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_pc_iterate_V_2D_1threads_20200921
average time taken for SVD(A) 25.030128
average time taken for SVD(A^TA) 8.290680
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 0.7, 0.6) for V_2D using 


(132098, 30)
number of unique columns sampled 378. number of columns remaining 646
(132098, 30)
number of unique columns sampled 334. number of columns remaining 312
(132098, 30)
[0.99996966 0.99919666 0.99814697 0.99566099 0.99348981 0.99234338
 0.99107378 0.97833676 0.92304311 0.12100369]
(132098, 30)
number of unique columns sampled 199. number of columns remaining 113
(132098, 30)
[0.99999772 0.99998476 0.99994601 0.99993105 0.99980745 0.99969969
 0.99860472 0.99839782 0.99821602 0.99112309]
(132098, 30)
recalculated sigma
norm of R: 695.087231
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 26463.772189 23600.184046 2863.588144
time 3.184779
seed 0
time 3.184779
delta/sigma_k:0.108208 0.108099
error in angle: 0.242733 0.242977
princos:
[0.99999994 0.9999994  0.99999867 0.99999629 0.99999557 0.99999275
 0.99998746 0.99998166 0.99994852 0.99991243]
[0.02058342 0.06274764 0.09351633 0.15612773 0.17046252 0.21818526
 0.28693243 0.34696769 0.58135913 0.75826635]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
1
CTSVD_US_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[ 0.99224145  0.98981269  0.79564027 -0.78381256 -0.92062146  0.96123927
 -0.93693655  0.36690746 -0.34821729  0.85085917]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[ 0.99604641  0.9953518  -0.99628443 -0.98646557 -0.98484935  0.98902568
 -0.98313267  0.9646141   0.94944022  0.97050016]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[ 0.99946349 -0.99925548 -0.99939959 -0.99616094 -0.99638537  0.99868481
 -0.9952181   0.99404455  0.99592611  0.9958844 ]
norm of R: 750.006642
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10638.644148 9496.432770 1142.211378
time 0.118763
seed 0
time 0.118763
delta/sigma_k:0.107364 0.098075
error in angle: 0.656627 0.718819
princos:
[0.99999872 0.99999624 0.9999859  0.9999761  0.99997119 0.99990373
 0.99982725 0.99972731 0.99955461 0.99899462]
[0.09175339 0.15705923 0.30423605 0.39613709 0.43492218 0.79503881
 1.0649959  1.33809129 1.71011465 2.56944676]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 156. number of columns remaining 58
(10304, 30)
[ 0.99348689 -0.98751341  0.79937236 -0.83175449 -0.93268016  0.96023521
 -0.95851136 -0.14785883  0.10666388  0.82527844]
(10304, 30)
number of unique columns sampled 58. number of columns remaining 0
(10304, 30)
[ 0.99623396  0.99614762  0.99452493  0.97701944 -0.97510857  0.98770869
 -0.98625763  0.95882623 -0.96068268 -0.94756079]
norm of R: 289.905220
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10717.035184 9565.225277 1151.809907
time 0.100074
seed 0
time 0.100074
delta/sigma_k:0.107475 0.104672
error in angle: 0.251695 0.258434
princos:
[0.99999992 0.99999982 0.99999887 0.99999722 0.99999621 0.9999843
 0.99995903 0.99993381 0.9999139  0.99983432]
[0.02267963 0.03447732 0.08598896 0.13506688 0.15772893 0.32109603
 0.518673   0.65923963 0.75185742 1.04298736]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 151. number of columns remaining 63
(10304, 30)
[ 0.98442326 -0.97381836 -0.85907119  0.82822772  0.85805817 -0.90661251
  0.93463466 -0.18181696  0.29265504 -0.6654373 ]
(10304, 30)
number of unique columns sampled 62. number of columns remaining 1
(10304, 30)
[ 0.99898653 -0.9970192  -0.98569508  0.98531131 -0.99065593  0.98910135
  0.98873205 -0.98947903  0.8456459   0.84447243]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[ 0.9999999  -0.99999831 -0.99997825 -0.99979154 -0.99973378  0.99991062
 -0.99991611  0.99987706 -0.99960465  0.99966427]
norm of R: 764.321025
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10632.549949 9504.104408 1128.445541
time 0.138624
seed 0
time 0.138624
delta/sigma_k:0.106131 0.097558
error in angle: 0.677322 0.736842
princos:
[0.99999852 0.9999961  0.99998598 0.99997346 0.99996629 0.99990613
 0.99981279 0.99970709 0.9994246  0.99913774]
[0.09844864 0.15994734 0.30337961 0.41745518 0.47045895 0.78507022
 1.10869865 1.38680333 1.94376017 2.37951388]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[ 0.98550607 -0.97750813  0.86244493  0.86819027  0.90586092  0.93598601
 -0.76994991  0.36696532 -0.37090332 -0.87176425]
(10304, 30)
number of unique columns sampled 71. number of columns remaining 3
(10304, 30)
[ 0.9984198   0.99825621 -0.98740754  0.98888457  0.99700716 -0.99171895
  0.86715732 -0.85643466  0.92438622 -0.93942948]
(10304, 3)
number of unique columns sampled 3. number of columns remaining 0
(10304, 30)
[ 0.99986995  0.99984403 -0.99969073  0.99940101 -0.99948753  0.99973377
 -0.99972938 -0.99964028  0.99923128  0.99943574]
norm of R: 323.182368
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10703.894174 9558.641805 1145.252370
time 0.134213
seed 0
time 0.134213
delta/sigma_k:0.106994 0.103573
error in angle: 0.282193 0.291513
princos:
[0.9999999  0.99999972 0.99999829 0.99999747 0.99999701 0.99998533
 0.99995622 0.99992003 0.99986864 0.99976906]
[0.02498418 0.04312279 0.10589169 0.12891021 0.14010428 0.31037941
 0.53610994 0.72458714 0.92871364 1.23138267]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
2
CTSVD_US_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 141. number of columns remaining 73
(10304, 30)
[0.99794529 0.99733913 0.99667027 0.99358464 0.99209343 0.98739647
 0.97900446 0.95916756 0.92078263 0.89009491]
(10304, 30)
number of unique columns sampled 69. number of columns remaining 4
(10304, 30)
[0.99962796 0.99899886 0.99834762 0.99804947 0.99733024 0.99615768
 0.99497338 0.99387845 0.99285459 0.98581003]
(10304, 4)
number of unique columns sampled 4. number of columns remaining 0
(10304, 30)
[1.         0.99999999 0.99999985 0.99999955 0.99997247 0.99996621
 0.99993856 0.99952205 0.99866764 0.99785554]
norm of R: 750.006642
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10638.644148 9496.432770 1142.211378
time 0.118582
seed 0
time 0.118582
delta/sigma_k:0.107364 0.098075
error in angle: 0.656627 0.718819
princos:
[0.99999872 0.99999624 0.9999859  0.9999761  0.99997119 0.99990373
 0.99982725 0.99972731 0.99955461 0.99899462]
[0.09175339 0.15705923 0.30423605 0.39613709 0.43492218 0.79503881
 1.0649959  1.33809129 1.71011465 2.56944676]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_US_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 156. number of columns remaining 58
(10304, 30)
[0.99748732 0.99712204 0.99559777 0.99353057 0.99076594 0.98688018
 0.97974967 0.96450006 0.94440427 0.86124597]
(10304, 30)
number of unique columns sampled 58. number of columns remaining 0
(10304, 30)
[0.99971014 0.99940052 0.99896277 0.99882548 0.99867725 0.99774596
 0.99716495 0.99152996 0.99082589 0.97420275]
norm of R: 289.905220
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10717.035184 9565.225277 1151.809907
time 0.099769
seed 0
time 0.099769
delta/sigma_k:0.107475 0.104672
error in angle: 0.251695 0.258434
princos:
[0.99999992 0.99999982 0.99999887 0.99999722 0.99999621 0.9999843
 0.99995903 0.99993381 0.9999139  0.99983432]
[0.02267963 0.03447732 0.08598896 0.13506688 0.15772893 0.32109603
 0.518673   0.65923963 0.75185742 1.04298736]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
CTSVD_ES_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 151. number of columns remaining 63
(10304, 30)
[0.99766177 0.99628963 0.99464994 0.99407572 0.98948744 0.98358183
 0.97467089 0.95571257 0.93097318 0.9150781 ]
(10304, 30)
number of unique columns sampled 62. number of columns remaining 1
(10304, 30)
[0.99963784 0.99952511 0.99892782 0.99881459 0.9977172  0.99746113
 0.99633592 0.99282432 0.98982385 0.98920521]
(10304, 1)
number of unique columns sampled 1. number of columns remaining 0
(10304, 30)
[1.         1.         1.         1.         1.         1.
 1.         0.99999994 0.99998861 0.99962663]
norm of R: 764.321025
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10632.549949 9504.104408 1128.445541
time 0.137820
seed 0
time 0.137820
delta/sigma_k:0.106131 0.097558
error in angle: 0.677322 0.736842
princos:
[0.99999852 0.9999961  0.99998598 0.99997346 0.99996629 0.99990613
 0.99981279 0.99970709 0.9994246  0.99913774]
[0.09844864 0.15994734 0.30337961 0.41745518 0.47045895 0.78507022
 1.10869865 1.38680333 1.94376017 2.37951388]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
LTSVD_ES_no_scaling_pc_iterate_faces_1threads_20200921
average time taken for SVD(A) 0.344358
average time taken for SVD(A^TA) 0.131081
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (10, 1, 0.75) for faces using 


(10304, 30)
number of unique columns sampled 186. number of columns remaining 214
(10304, 30)
number of unique columns sampled 140. number of columns remaining 74
(10304, 30)
[0.99795291 0.9968925  0.99499972 0.9939155  0.98959706 0.9858184
 0.98050911 0.96187394 0.93728285 0.9058304 ]
(10304, 30)
number of unique columns sampled 71. number of columns remaining 3
(10304, 30)
[0.99954498 0.99929947 0.99892939 0.99862595 0.99825965 0.99647093
 0.99507763 0.99398137 0.99133205 0.97806789]
(10304, 3)
number of unique columns sampled 3. number of columns remaining 0
(10304, 30)
[1.         1.         1.         0.99999998 0.9999996  0.99999866
 0.99999671 0.99993681 0.99980582 0.99967174]
norm of R: 323.182368
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 10703.894174 9558.641805 1145.252370
time 0.133681
seed 0
time 0.133681
delta/sigma_k:0.106994 0.103573
error in angle: 0.282193 0.291513
princos:
[0.9999999  0.99999972 0.99999829 0.99999747 0.99999701 0.99998533
 0.99995622 0.99992003 0.99986864 0.99976906]
[0.02498418 0.04312279 0.10589169 0.12891021 0.14010428 0.31037941
 0.53610994 0.72458714 0.92871364 1.23138267]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_error_measure_iterate_yalefaces_k6.txt <==
]0;IPython: code_temporal_mean_row_mean/code_latest_10.1.3.1401
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (6, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 599. number of columns remaining 15511
number of unique columns sampled 595. number of columns remaining 14916
[ 0.9776552  -0.97484721 -0.99606459  0.96034015 -0.91022218 -0.93816097]
number of unique columns sampled 595. number of columns remaining 14321
[ 0.99233012 -0.99245139  0.99830323 -0.98512943  0.98563408  0.99472026]
number of unique columns sampled 590. number of columns remaining 13731
[ 0.99916398 -0.99850764 -0.99914094 -0.99237888  0.99224181 -0.99872028]
recalculated sigma
norm of R: 123700.407308
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 768269.990448 661712.815516 106557.174933
error measure time 24.238179
wall clock time 229.510562, read time 186.608297
seed 0
computational time 42.902265, read time 186.608297
delta/sigma_k:0.138698 0.136365
error in angle: 1.160883 1.180741
princos:
[0.99966066 0.99933303 0.99888152 0.99841981 0.99789733 0.99748533]
[1.49267339 2.09273649 2.71013765 3.22143879 3.71620115 4.06414534]
[1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0.]
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (21, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1968. number of columns remaining 14142
number of unique columns sampled 1965. number of columns remaining 12177
[ 0.99518773 -0.98927744 -0.99352198 -0.99029684  0.98957558  0.99780233
  0.9711524  -0.97480029  0.95740609  0.97583029  0.97278856  0.97870588
  0.94354186 -0.93716679 -0.49268419 -0.18289091  0.20922865  0.9204664
  0.93927407  0.87921714  0.89665385]
number of unique columns sampled 1931. number of columns remaining 10246
[ 0.99967207  0.99846748  0.99656447 -0.98609143 -0.98684507  0.99746673
 -0.82664824 -0.82582558  0.99536189 -0.99667039 -0.99412784  0.98789902
  0.9742615   0.97042831 -0.98261092  0.87292788  0.85978273  0.9670541
  0.98325993 -0.97804294  0.84718699]
number of unique columns sampled 1886. number of columns remaining 8360
[ 0.99953288  0.99912625  0.9981915  -0.99339009 -0.99295754  0.99651734
 -0.98970967  0.9895904   0.80802328  0.80833047  0.99583521 -0.99644094
  0.99448177 -0.99416629  0.98368677  0.99242717 -0.98482139 -0.9964428
 -0.99102553  0.98206099  0.9802148 ]
number of unique columns sampled 1853. number of columns remaining 6507
[ 0.99941986  0.99772414 -0.99748363 -0.99824583 -0.99796448 -0.99922797
  0.97207056 -0.96888169 -0.93091371 -0.93488304 -0.99448612  0.99720914
 -0.182761   -0.18325478 -0.98885326  0.9711299   0.96898363  0.99281078
  0.98763805 -0.92040723 -0.85335616]
number of unique columns sampled 1797. number of columns remaining 4710
[-0.99961521  0.9975104   0.99708217  0.99812077  0.99748974  0.99929875
  0.99821893 -0.99456479 -0.9917178  -0.99288085 -0.99732966 -0.99612045
 -0.95787105  0.95748708 -0.98785874 -0.98553197 -0.97955347 -0.98832319
 -0.98048746 -0.99616574 -0.98932487]
number of unique columns sampled 1675. number of columns remaining 3035
[ 0.99904426  0.99698356  0.99713535 -0.99793448  0.99788271  0.99938049
 -0.99934287  0.99516018  0.99657993  0.99692642  0.99684018  0.98420488
  0.96622673 -0.9647138   0.99678418 -0.99752311  0.99304154 -0.99309675
  0.99013133  0.98173619  0.95911258]
number of unique columns sampled 1498. number of columns remaining 1537
[-0.99856302 -0.99656459 -0.99741046 -0.99861163 -0.99799658 -0.99900842
  0.99887826  0.99245125  0.99386415  0.99896428  0.99900178 -0.99345017
  0.98405108  0.97932995  0.99684888 -0.99627142  0.99482218 -0.99612757
  0.99070717 -0.98149651 -0.97518564]
number of unique columns sampled 1110. number of columns remaining 427
[-0.9990158  -0.99785348  0.99782565 -0.99861746 -0.99909318 -0.99974393
 -0.99965597  0.99599861  0.99508726 -0.99807325  0.99933758 -0.9976734
  0.99908682  0.99669787 -0.9987007   0.99717099  0.98762626  0.98767172
  0.9954311   0.95805023  0.958608  ]
number of unique columns sampled 422. number of columns remaining 5
[-0.99971244 -0.99937836  0.99946825 -0.99968418  0.99980386 -0.99986305
 -0.99987325 -0.99921855 -0.99913178 -0.99945687  0.99987255  0.99524378
 -0.99542591 -0.99961021  0.99955643 -0.99869307 -0.97495394 -0.975935
  0.99917431  0.99657405  0.99738707]
number of unique columns sampled 5. number of columns remaining 0
[ 0.99999986  0.99999998 -0.99999975  0.99999988  0.99999977  0.99999993
  0.99999998  0.99999996 -0.9999938  -0.99999553 -0.99999888  0.99999838
 -0.99999994 -0.99999968 -0.99999724 -0.99999941  0.99999739 -0.99999763
 -0.99999924  0.99999739 -0.9999969 ]
norm of R: 2053.046799
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 311903.407838 301994.905572 9908.502266
error measure time 35.625549
wall clock time 332.747143, read time 166.726194
seed 0
computational time 166.020949, read time 166.726194
delta/sigma_k:0.031768 0.031192
error in angle: 0.207201 0.211025
princos:
[1.         1.         1.         1.         1.         0.99999999
 0.99999999 0.99999995 0.99999992 0.99999987 0.99999984 0.99999975
 0.99999967 0.99999942 0.99999931 0.99999903 0.99999888 0.99999812
 0.99999677 0.99999328 0.9999906 ]
[0.00105884 0.00198816 0.00250706 0.00322806 0.00559803 0.00642247
 0.00955474 0.01842634 0.02336515 0.02974372 0.03245438 0.04035427
 0.04634435 0.06181452 0.06743126 0.08000163 0.08593778 0.11123841
 0.14554918 0.21003778 0.24842099]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (6, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 599. number of columns remaining 15511
number of unique columns sampled 590. number of columns remaining 14921
[ 0.99773382 -0.99790344 -0.99465236 -0.97183216 -0.97286058 -0.98764096]
number of unique columns sampled 594. number of columns remaining 14327
[ 0.99766777 -0.99689007 -0.99764358  0.99338841 -0.99480307 -0.99503664]
recalculated sigma
norm of R: 135910.445899
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 767983.100525 660899.984611 107083.115914
error measure time 23.996370
wall clock time 217.831590, read time 179.290573
seed 0
computational time 38.541017, read time 179.290573
delta/sigma_k:0.139434 0.136042
error in angle: 1.269205 1.300850
princos:
[0.99950762 0.99913993 0.99880162 0.99845752 0.99722265 0.99688291]
[1.79805832 2.3764824  2.80529889 3.18275566 4.27123618 4.52506954]
[1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (21, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1968. number of columns remaining 14142
number of unique columns sampled 1961. number of columns remaining 12181
[ 0.99750799  0.9938479  -0.9950657   0.98838686  0.98651787  0.99555726
  0.97915251 -0.97886815 -0.97067248  0.99394218  0.97636529  0.97904818
 -0.96512453  0.97918489 -0.67576526 -0.56429704 -0.79298283 -0.95462738
 -0.91656815  0.90186052 -0.79370054]
number of unique columns sampled 1921. number of columns remaining 10260
[ 0.99932881  0.99743493  0.99671077  0.99146744  0.99224419  0.99889011
  0.97209231  0.97283071  0.98726916  0.98635744  0.99332589 -0.99340054
  0.98931016 -0.9880745   0.91468464 -0.34710054  0.34398776  0.94797517
 -0.95983132 -0.96093756 -0.96770263]
number of unique columns sampled 1909. number of columns remaining 8351
[ 0.99888646 -0.99826582 -0.99865345  0.99450754 -0.99413817 -0.99905049
 -0.95687164  0.95371156  0.98986273  0.99091954  0.99585186  0.99633457
 -0.9943026   0.99257816  0.96062323 -0.88138819 -0.91199275  0.98920894
 -0.98730383 -0.97221761 -0.96257299]
number of unique columns sampled 1843. number of columns remaining 6508
[ 0.99954524  0.99805788 -0.99803338 -0.99796307 -0.99766071 -0.99955037
  0.95142606 -0.94953771 -0.94770995 -0.94840576 -0.99842423 -0.99738324
 -0.89933243  0.89775438 -0.97633772 -0.97281842 -0.98826901  0.9947835
  0.99620085 -0.94755543 -0.91736286]
number of unique columns sampled 1809. number of columns remaining 4699
[ 0.99977026 -0.99751551 -0.99695584 -0.99617716 -0.99645214 -0.99912576
 -0.98758928  0.98291782  0.98661005  0.98742334  0.99706035  0.993179
 -0.73200477  0.72956416  0.9868912   0.97847893  0.98383009  0.99209866
 -0.98786549  0.95005007  0.92369169]
number of unique columns sampled 1688. number of columns remaining 3011
[-0.99939921 -0.99690402 -0.99686078 -0.99764888 -0.99820095 -0.99846308
  0.99772655 -0.99361308 -0.99464568 -0.99559751 -0.99449413 -0.98342439
 -0.98743819 -0.98420406 -0.99562971  0.98855655 -0.98022816 -0.99565875
  0.98550627 -0.99532065 -0.9920044 ]
number of unique columns sampled 1502. number of columns remaining 1509
[ 0.99851445  0.99635338  0.99633683  0.99793516  0.99857339  0.99945284
 -0.99797937  0.98938838  0.99232876  0.99739509  0.99816762  0.99544494
  0.98909704  0.98881218  0.9967465   0.99478277  0.99217899  0.99126587
  0.99276968 -0.93868106  0.93518125]
number of unique columns sampled 1129. number of columns remaining 380
[-0.99826254 -0.99690883  0.99736673 -0.99836313 -0.9991905  -0.99943442
  0.9996352  -0.99623454 -0.99586069  0.99778486  0.99842907  0.99351531
 -0.99737988 -0.99560124  0.99789134 -0.99557416 -0.96253078 -0.96393705
 -0.99583535  0.99240765  0.9890321 ]
number of unique columns sampled 378. number of columns remaining 2
[-0.99964953 -0.99941899 -0.99952005 -0.99967654 -0.99974577 -0.99976216
  0.99976221 -0.9992878  -0.99950456 -0.99973608 -0.99985508 -0.99457455
 -0.9947693  -0.99965372 -0.9998085  -0.9995763   0.99124199 -0.99033096
 -0.99840248 -0.99925978 -0.99907493]
recalculated sigma
norm of R: 2146.473781
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 312023.213792 302172.802718 9850.411074
error measure time 36.056331
wall clock time 327.058421, read time 166.061520
seed 0
computational time 160.996900, read time 166.061520
delta/sigma_k:0.031569 0.031564
error in angle: 0.217907 0.217944
princos:
[1.         1.         0.99999999 0.99999999 0.99999998 0.99999997
 0.99999996 0.99999994 0.99999986 0.99999986 0.99999979 0.99999967
 0.99999948 0.99999934 0.99999896 0.9999986  0.9999981  0.99999778
 0.99999703 0.99999625 0.99999553]
[0.00257525 0.00530872 0.00672074 0.00912852 0.01114609 0.01288995
 0.01678845 0.02064763 0.03006959 0.03065979 0.03714657 0.04658314
 0.0585962  0.0656584  0.08266951 0.09602739 0.11172129 0.12082043
 0.13958583 0.15682136 0.17128154]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (6, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 599. number of columns remaining 15511
number of unique columns sampled 597. number of columns remaining 14914
[ 0.99606446 -0.98120971 -0.97528473  0.76345763  0.72430187 -0.92253969]
number of unique columns sampled 601. number of columns remaining 14313
[ 0.99693335 -0.99349746 -0.99336292 -0.98162103 -0.98429012 -0.9939943 ]
number of unique columns sampled 591. number of columns remaining 13722
[ 0.99876365 -0.99861108 -0.99681097  0.99661226 -0.99448217 -0.99252604]
recalculated sigma
norm of R: 97925.050251
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 768667.718933 662694.695185 105973.023748
error measure time 23.908310
wall clock time 217.982989, read time 174.916685
seed 0
computational time 43.066304, read time 174.916685
delta/sigma_k:0.137866 0.136812
error in angle: 0.924056 0.931176
princos:
[0.99966265 0.99955324 0.99936083 0.99929862 0.99869866 0.99822644]
[1.48830294 1.71274214 2.048651   2.14604608 2.92334731 3.41290741]
[1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (21, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1968. number of columns remaining 14142
number of unique columns sampled 1984. number of columns remaining 12158
[ 0.99506335 -0.97994083  0.9735522  -0.90422858 -0.89398638 -0.97762613
  0.37352238 -0.34443208 -0.74619336  0.75268816  0.94900176 -0.91778712
  0.60935993  0.60079733 -0.56012879 -0.62079506 -0.6030266  -0.89494728
 -0.91438285  0.60588382  0.17380751]
number of unique columns sampled 1942. number of columns remaining 10216
[-0.99708335  0.98846689 -0.98588809  0.99168148 -0.99114885 -0.99605976
 -0.99685316  0.98235749  0.95352318 -0.9681639   0.9887167  -0.95954845
  0.75980288  0.73789965  0.93112559 -0.9289489  -0.964112   -0.97757453
  0.96649979  0.97798142  0.97558387]
number of unique columns sampled 1914. number of columns remaining 8302
[-0.99988509  0.99822614 -0.99706681  0.99838089 -0.99869098 -0.99911641
  0.99872572 -0.99674159  0.99538071 -0.99778944  0.99860963  0.99172173
  0.9905619  -0.98400012  0.82534016  0.81211157  0.98457419 -0.99622954
 -0.99123119  0.97279688  0.97236258]
number of unique columns sampled 1869. number of columns remaining 6433
[-0.99965016  0.99907426 -0.99876549  0.99845136 -0.99821471 -0.99887497
  0.99950614  0.99813825 -0.99754097 -0.99829643  0.99853467  0.99697866
 -0.99223676 -0.99184324 -0.98453598 -0.98405626 -0.99129521 -0.99167219
  0.99195406 -0.97849402 -0.96414633]
number of unique columns sampled 1809. number of columns remaining 4624
[ 0.99962282 -0.99948125  0.99933371  0.99983292  0.99938195  0.99973405
 -0.99887472 -0.99774763 -0.99658249 -0.99765067  0.99873784 -0.99312833
 -0.99354717 -0.99878839 -0.99828873 -0.99796084 -0.9861686   0.98633793
  0.99808361 -0.99745446 -0.99627465]
number of unique columns sampled 1714. number of columns remaining 2910
[ 0.99942678 -0.99856389 -0.99889364  0.99971141  0.99979595  0.99978313
  0.99911903  0.99887114  0.99922482 -0.99857117  0.99912234 -0.97154823
  0.96614136  0.99290365  0.99769834 -0.99768147  0.9976418  -0.99817072
 -0.99815028  0.99388931 -0.99377369]
number of unique columns sampled 1512. number of columns remaining 1398
[-0.99996146  0.99973944 -0.99968433 -0.99984201  0.99933969  0.99937073
  0.99975501  0.99950646 -0.99913627 -0.99947549  0.99926757  0.99321131
 -0.99396177 -0.99865637  0.9988164  -0.99859105  0.99828945 -0.99660572
 -0.99796537  0.99766088 -0.99781913]
recalculated sigma
norm of R: 14370.935623
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 312009.206476 302154.332187 9854.874289
error measure time 35.591537
wall clock time 312.543582, read time 163.697253
seed 0
computational time 148.846329, read time 163.697253
delta/sigma_k:0.031585 0.031521
error in angle: 1.458257 1.461242
princos:
[0.99999763 0.99999695 0.99999673 0.99999557 0.99999367 0.99999208
 0.99999141 0.99998802 0.99998558 0.99998393 0.99998046 0.99997816
 0.99997443 0.99997156 0.99996499 0.99996211 0.99995948 0.99995352
 0.99994545 0.99993378 0.99992183]
[0.1248678  0.1415789  0.14650577 0.17046984 0.20382818 0.22810641
 0.23742117 0.28039877 0.30768925 0.32477927 0.35819679 0.37871128
 0.409725   0.4321176  0.47944428 0.49874249 0.51580592 0.55241947
 0.59845673 0.6593893  0.71639346]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_error_measure_iterate_yalefaces_with_disk_read_time_with_c_not_equal_to_remaining.txt <==
]0;IPython: code_temporal_mean_row_mean/code_latest_10.1.3.140Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


norm time:193.523392
number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 499. number of columns remaining 15111
[ 0.99735326  0.99722431  0.98701125  0.97102006 -0.98041146]
number of unique columns sampled 497. number of columns remaining 14614
[ 0.99959256 -0.99847182 -0.99697067 -0.99262356 -0.99415733]
recalculated sigma
norm of R: 141906.366135
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 826873.152302 766525.331546 60347.820755
time 733.692984
seed 0
time 508.971956 read time 224.721028
delta/sigma_k:0.072983 0.069138
error in angle: 2.351475 2.482262
princos:
[0.99942828 0.99891633 0.99809224 0.99738814 0.99535319]
[1.93753734 2.66763116 3.53971339 4.1419687  5.52564989]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


norm time:179.491338
number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[ 0.99750883  0.99612488  0.99702337  0.95437926 -0.95514919 -0.99518247
  0.9924819  -0.99325243  0.96185006 -0.96097728  0.97840066  0.96580448
  0.91535749  0.9066325   0.70506863 -0.32592874 -0.52250055 -0.81023682
  0.8348894  -0.88063903]
number of unique columns sampled 1849. number of columns remaining 10507
[ 0.99859518  0.99614275  0.99625397 -0.99663321  0.99719537  0.99869138
  0.82993534  0.83066057 -0.90155194 -0.8994539  -0.99572634  0.99242728
  0.98458104  0.98389079  0.95815372 -0.45880032 -0.41387607 -0.93781939
 -0.93251931 -0.86666923]
number of unique columns sampled 1806. number of columns remaining 8701
[ 0.99917853 -0.99568097 -0.99644437 -0.99557677 -0.99409129 -0.99893012
 -0.91791393 -0.91670928 -0.91052983 -0.90678894 -0.99399362 -0.99202331
  0.97988691  0.98458308  0.99567097  0.99106088  0.97297452 -0.98743152
 -0.97428402 -0.65806076]
number of unique columns sampled 1777. number of columns remaining 6924
[ 0.99966717 -0.99892069  0.9987835   0.99789768  0.99765154  0.99950371
 -0.96615474 -0.96220818  0.97130145  0.97572767  0.99597103  0.99627483
 -0.99313176 -0.99399707  0.99303277 -0.9856134   0.98692749 -0.97659555
  0.97650948  0.99698935]
number of unique columns sampled 1733. number of columns remaining 5191
[-0.99936854  0.99794429  0.99742395 -0.99793896  0.9982245   0.99962999
  0.99703131  0.99195468  0.99295553  0.99902912  0.99697634 -0.99743722
 -0.78204024  0.78144616  0.9971735   0.99272477  0.99184205  0.94982621
 -0.95271849  0.97915756]
number of unique columns sampled 1652. number of columns remaining 3539
[ 0.9989843   0.99664845  0.99645238 -0.99776018  0.99776244  0.99910889
 -0.99702232 -0.99136113 -0.99406614 -0.99704172 -0.9973897   0.99276716
 -0.87896472 -0.87874472 -0.99715818 -0.99418328 -0.99444765 -0.99029726
 -0.98860756 -0.99613782]
number of unique columns sampled 1514. number of columns remaining 2025
[-0.99962598 -0.99773547 -0.99718729 -0.99863343 -0.99883761 -0.99958757
 -0.99950952 -0.99402349 -0.99383666 -0.99618985 -0.99726049 -0.99429796
 -0.99699557 -0.9959666  -0.99538855  0.99217566 -0.98878297  0.98505991
  0.99208317 -0.99494325]
number of unique columns sampled 1269. number of columns remaining 756
[-0.99837231 -0.99667323  0.99702456 -0.99827467 -0.99903914 -0.99945328
 -0.9996439  -0.99677344 -0.99540824  0.9976809   0.99819595  0.99562035
 -0.99722149 -0.99720011 -0.9962394   0.99506839 -0.98498656  0.9839303
 -0.99410639 -0.98027928]
number of unique columns sampled 694. number of columns remaining 62
[0.99916016 0.99861944 0.99884555 0.99930594 0.99964216 0.99975781
 0.99967008 0.99842267 0.99849496 0.99967566 0.99976558 0.99788168
 0.9984732  0.99784072 0.99925955 0.9990719  0.98026669 0.98032771
 0.99891347 0.99550362]
number of unique columns sampled 62. number of columns remaining 0
[ 0.99998126  0.99998096  0.99998945  0.99999068  0.99998254  0.99998678
 -0.99999305  0.99999573  0.99999292  0.99999091  0.99998995  0.99992714
  0.99987518  0.99993692  0.99998412  0.99994106 -0.99965663 -0.99968291
  0.99994417  0.99983817]
norm of R: 2427.332609
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316633.413354 311859.180379 4774.232975
time 1203.817971
seed 0
time 644.109772 read time 559.708200
delta/sigma_k:0.015078 0.014557
error in angle: 0.508424 0.526625
princos:
[1.         1.         1.         1.         0.99999999 0.99999999
 0.99999996 0.99999995 0.99999986 0.99999983 0.99999978 0.9999996
 0.99999952 0.99999894 0.99999837 0.99999823 0.99999669 0.9999955
 0.99999168 0.99997732]
[0.00240232 0.00324601 0.00521274 0.00545738 0.00876922 0.00919666
 0.01597105 0.01896794 0.0300633  0.03361601 0.03817573 0.05155592
 0.05620526 0.08334258 0.1035425  0.107651   0.14751423 0.17188767
 0.23367057 0.38586099]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


norm time:189.129371
number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 502. number of columns remaining 15108
[0.9855413  0.97886129 0.98695257 0.91018576 0.90002092]
number of unique columns sampled 504. number of columns remaining 14604
[ 0.99812804  0.99634572  0.99209726 -0.96506739 -0.96537701]
number of unique columns sampled 498. number of columns remaining 14106
[-0.9981601  -0.99649022  0.99787508  0.96802031  0.96728008]
number of unique columns sampled 494. number of columns remaining 13612
[ 0.999462    0.99660694 -0.99609091 -0.99768515  0.99460158]
recalculated sigma
norm of R: 84667.529845
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 829065.202962 768326.348162 60738.854800
time 722.879109
seed 0
time 489.902736 read time 232.976373
delta/sigma_k:0.073262 0.071599
error in angle: 1.393960 1.426335
princos:
[0.99964759 0.99952703 0.99944202 0.99931574 0.99858005]
[1.5211618  1.76226128 1.91411417 2.11968842 3.05369862]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


norm time:178.010835
number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1897. number of columns remaining 12334
[-0.99647351 -0.98444622 -0.97409039  0.88286005  0.89254402  0.99061474
  0.66008211 -0.66318597  0.22193624  0.21963318  0.94337203  0.93486022
 -0.18849494 -0.21822351  0.2159655  -0.14640111 -0.72322788  0.89114167
 -0.80829641 -0.52152178]
number of unique columns sampled 1879. number of columns remaining 10455
[-0.99763848  0.98864283 -0.98968901  0.99480009 -0.99042507 -0.9929295
 -0.91230498 -0.88824642 -0.95933215  0.9835384  -0.98457677 -0.96054424
  0.85855506 -0.84744199 -0.97381682 -0.96694609 -0.95030138 -0.96425207
 -0.95466467 -0.91539934]
number of unique columns sampled 1848. number of columns remaining 8607
[ 0.99969512  0.99932387  0.99885255  0.99671713  0.99650287  0.99916071
  0.99753402  0.99270742  0.99080607  0.99775689  0.99509482  0.99569181
  0.99486829  0.99713935  0.99242808 -0.98051927 -0.98265173  0.99246383
 -0.99409894  0.96942211]
number of unique columns sampled 1836. number of columns remaining 6771
[-0.99885505 -0.99472203 -0.99542794 -0.99863543 -0.9987553  -0.99951891
 -0.99947778 -0.99832171 -0.99530977  0.99571073  0.99735291  0.9833322
 -0.99194372 -0.99057589  0.96963712  0.96800422  0.75671805 -0.72425112
 -0.96175804  0.99101436]
number of unique columns sampled 1755. number of columns remaining 5016
[ 0.99963776 -0.99870158  0.99845217  0.99976519  0.99958374  0.99961414
 -0.99956416 -0.99941848 -0.99884212  0.99798519  0.99776     0.99445425
 -0.99471182  0.9976609   0.99209275  0.99007134 -0.99495619 -0.9990269
 -0.99746403  0.99702627]
recalculated sigma
norm of R: 31019.653687
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316721.119720 311934.336747 4786.782973
time 1038.149901
seed 0
time 585.212559 read time 452.937342
delta/sigma_k:0.015114 0.014830
error in angle: 6.480272 6.604240
princos:
[0.99998943 0.99998535 0.99998421 0.99997772 0.99996539 0.999959
 0.99994912 0.99994219 0.9999318  0.99992185 0.9999105  0.99989986
 0.99987312 0.99985743 0.99982321 0.99980176 0.99976719 0.99976074
 0.99973287 0.99970873]
[0.26347403 0.31019046 0.32201862 0.3825087  0.47672705 0.51883235
 0.57800623 0.61606472 0.66918139 0.71630172 0.76656269 0.81084203
 0.91270632 0.96751912 1.07738216 1.14087242 1.23636255 1.25337466
 1.32435931 1.3829285 ]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (5, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


norm time:158.712442
number of unique columns sampled 500. number of columns remaining 15610
number of unique columns sampled 499. number of columns remaining 15111
[ 0.99636692  0.98951774  0.98064867 -0.71775275 -0.68776642]
number of unique columns sampled 500. number of columns remaining 14611
[ 0.99779025  0.99441532 -0.99544198  0.99093047 -0.97659204]
number of unique columns sampled 502. number of columns remaining 14109
[ 0.99686982 -0.99637071 -0.99877175  0.99616404 -0.9936418 ]
recalculated sigma
norm of R: 103741.305296
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 828979.288710 768305.068233 60674.220477
time 705.923385
seed 0
time 470.862214 read time 235.061171
delta/sigma_k:0.073191 0.071503
error in angle: 1.709809 1.750190
princos:
[0.99947889 0.99927061 0.99914119 0.99885793 0.99819027]
[1.84977834 2.18849356 2.3747467  2.73858033 3.44754926]
[1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0.]
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


norm time:185.235375
number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1883. number of columns remaining 12348
[-0.99697283 -0.98211238 -0.97043297 -0.83439567 -0.84130397 -0.98932345
 -0.43085819 -0.42521329  0.74460876 -0.71060012  0.92690946 -0.92663765
 -0.91627475 -0.89390883 -0.65761198  0.70109419  0.83510881  0.87455585
 -0.88154067  0.64568198]
number of unique columns sampled 1881. number of columns remaining 10467
[-0.99801812 -0.99266017 -0.99184381 -0.99731143 -0.99556641 -0.99818663
  0.98698613  0.96564857  0.96874577  0.9909277   0.99222365  0.99217695
  0.88982634  0.89363931  0.98020936  0.91618817  0.87234262  0.93970156
  0.95551907  0.96079581]
number of unique columns sampled 1859. number of columns remaining 8608
[ 0.99564802  0.99462647  0.9961985  -0.99779972  0.99845068  0.99814168
  0.99864435  0.99417194  0.98966151  0.99263072  0.99841277  0.99610404
  0.97934867 -0.97843604  0.98921015  0.96989386  0.81595861 -0.81492747
  0.98737836  0.98478433]
number of unique columns sampled 1805. number of columns remaining 6803
[-0.99934052  0.99828578  0.99851175 -0.99909903 -0.99896614  0.99911693
 -0.99659622  0.99462518 -0.99170605  0.99442339 -0.99733436 -0.99644164
 -0.99724788  0.99804552 -0.99655762  0.99819929  0.98606916 -0.98647671
 -0.99564303  0.95037451]
number of unique columns sampled 1759. number of columns remaining 5044
[ 0.99964215 -0.99875434 -0.99837897  0.99966099  0.9994489  -0.99966046
  0.99934377 -0.99819049  0.99896237 -0.99789689  0.99929232  0.99555065
 -0.97615962 -0.97231092  0.99687724  0.99560537  0.98541945 -0.98347254
  0.99504373 -0.97554708]
number of unique columns sampled 1669. number of columns remaining 3375
[-0.99957759  0.99895456 -0.99932655  0.99960184 -0.99941621  0.99977286
 -0.99936991 -0.99655707  0.99642447  0.99855098  0.99910899  0.99365069
  0.99810989  0.9932388  -0.99865841  0.99675191  0.99709842  0.99657311
  0.9967481  -0.99282857]
recalculated sigma
norm of R: 24163.538330
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 316762.226339 311980.627178 4781.599161
time 1303.203520
seed 0
time 823.348641 read time 479.854879
delta/sigma_k:0.015095 0.014958
error in angle: 5.053443 5.099906
princos:
[0.99999375 0.99999087 0.99998951 0.99998671 0.99998034 0.99997549
 0.99997434 0.99996777 0.99995725 0.99994936 0.99993997 0.99993229
 0.99992817 0.99991839 0.99990013 0.99988547 0.99987756 0.9998648
 0.99985997 0.9997943 ]
[0.20256719 0.24484946 0.26249877 0.29542626 0.35930558 0.40119274
 0.41044077 0.46002219 0.52976712 0.57663486 0.62782627 0.66675249
 0.68672633 0.73201497 0.80975999 0.86717128 0.89662365 0.94216516
 0.95884961 1.1621425 ]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/output_error_measure_kplus1_YF.txt <==
]0;IPython: code_temporal_mean_row_mean/code_latest_10.1.3.1401
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1883. number of columns remaining 12348
[-0.99697283 -0.98211238 -0.97043297 -0.83439567 -0.84130397 -0.98932345
 -0.43085819 -0.42521329  0.74460876 -0.71060012  0.92690946 -0.92663765
 -0.91627475 -0.89390883 -0.65761198  0.70109419  0.83510881  0.87455585
 -0.88154067  0.64568198]
number of unique columns sampled 1881. number of columns remaining 10467
[-0.99801812 -0.99266017 -0.99184381 -0.99731143 -0.99556641 -0.99818663
  0.98698613  0.96564857  0.96874577  0.9909277   0.99222365  0.99217695
  0.88982634  0.89363931  0.98020936  0.91618817  0.87234262  0.93970156
  0.95551907  0.96079581]
number of unique columns sampled 1859. number of columns remaining 8608
[ 0.99564802  0.99462647  0.9961985  -0.99779972  0.99845068  0.99814168
  0.99864435  0.99417194  0.98966151  0.99263072  0.99841277  0.99610404
  0.97934867 -0.97843604  0.98921015  0.96989386  0.81595861 -0.81492747
  0.98737836  0.98478433]
number of unique columns sampled 1805. number of columns remaining 6803
[-0.99934052  0.99828578  0.99851175 -0.99909903 -0.99896614  0.99911693
 -0.99659622  0.99462518 -0.99170605  0.99442339 -0.99733436 -0.99644164
 -0.99724788  0.99804552 -0.99655762  0.99819929  0.98606916 -0.98647671
 -0.99564303  0.95037451]
number of unique columns sampled 1759. number of columns remaining 5044
[ 0.99964215 -0.99875434 -0.99837897  0.99966099  0.9994489  -0.99966046
  0.99934377 -0.99819049  0.99896237 -0.99789689  0.99929232  0.99555065
 -0.97615962 -0.97231092  0.99687724  0.99560537  0.98541945 -0.98347254
  0.99504373 -0.97554708]
number of unique columns sampled 1669. number of columns remaining 3375
[-0.99957759  0.99895456 -0.99932655  0.99960184 -0.99941621  0.99977286
 -0.99936991 -0.99655707  0.99642447  0.99855098  0.99910899  0.99365069
  0.99810989  0.9932388  -0.99865841  0.99675191  0.99709842  0.99657311
  0.9967481  -0.99282857]
recalculated sigma
norm of R: 24695.199294
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 311980.627178 302125.892217 9854.734961
error measure time 36.027204
wall clock time 0.000015, read time 176.197636
seed 0
computational time -176.197621, read time 176.197636
delta/sigma_k:0.031588 0.031432
error in angle: 2.505922 2.518336
princos:
[0.9999938  0.99999088 0.99998952 0.99998677 0.99998037 0.99997633
 0.99997478 0.99996802 0.99995742 0.99995041 0.99994001 0.99993381
 0.99993161 0.99991851 0.99990103 0.99989704 0.99988136 0.99987134
 0.99986468 0.99981848 0.9997942 ]
[0.20181116 0.24471556 0.26231067 0.29468963 0.35899072 0.39419157
 0.40693692 0.45820953 0.52873251 0.57061785 0.62757473 0.65922517
 0.67008845 0.73146071 0.806098   0.82217765 0.88260114 0.91911397
 0.94257484 1.09170213 1.16242038]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[ 0.99307893  0.98424242 -0.98995929  0.94602205 -0.94478292 -0.99670082
 -0.92547472  0.93151157  0.97151089 -0.98127853  0.97055731 -0.9389603
 -0.96454698 -0.91576407 -0.51569736 -0.44070465 -0.64201298 -0.89175771
 -0.86997025  0.83323404]
number of unique columns sampled 1867. number of columns remaining 10489
[ 0.99960182  0.99881264  0.99836864 -0.99495697 -0.99500288  0.99780139
 -0.90092406 -0.90026355 -0.96627957  0.9652179   0.99190355 -0.98944214
 -0.9889136  -0.9803648   0.98596918  0.82687141 -0.82257572  0.96544842
  0.97376819  0.96418101]
number of unique columns sampled 1822. number of columns remaining 8667
[ 0.99960764  0.99918855 -0.99799995  0.99811562  0.99758932 -0.99779221
 -0.96969348  0.96962003 -0.74039667  0.74044026  0.99658032  0.98832377
 -0.05523389  0.05359546  0.98678966  0.98973762  0.98377432 -0.98032576
  0.97627342  0.97596842]
number of unique columns sampled 1782. number of columns remaining 6885
[ 0.99951618  0.99820719  0.99822052 -0.99691173  0.99672368  0.99950143
  0.98679866  0.98586788  0.98105598  0.98131903  0.99679702  0.99713243
 -0.99816265  0.99781398  0.99695515  0.99433601  0.98706127 -0.98764258
  0.99005426  0.97299238]
number of unique columns sampled 1711. number of columns remaining 5174
[ 0.99966369 -0.99788705  0.99728784  0.99797731  0.99719447  0.99905526
  0.99267911  0.98812109  0.99417759  0.99809167  0.99828671  0.99424987
  0.92812396 -0.92826574  0.99758636  0.99691239  0.99393037  0.9910577
  0.99318367  0.99318623]
number of unique columns sampled 1653. number of columns remaining 3521
[-0.99957548  0.99808735 -0.9979481  -0.99898418 -0.99848824 -0.99953309
 -0.99921332  0.9967739   0.99670141  0.99892257  0.99699508  0.99678462
  0.98610562  0.98027056  0.99519852 -0.99756393  0.98712431  0.9913426
  0.98789052  0.97332156]
number of unique columns sampled 1535. number of columns remaining 1986
[-0.99891237 -0.997147   -0.99731341 -0.99836733 -0.99846249 -0.99961622
  0.99954716 -0.99255295 -0.98705731 -0.99266635 -0.99790632  0.99461723
 -0.99436112 -0.98997022 -0.99609493 -0.98953648 -0.98981359  0.99014751
 -0.9912566  -0.98112223]
number of unique columns sampled 1246. number of columns remaining 740
[-0.99871844 -0.9973945  -0.99794872 -0.99880847 -0.9991684  -0.9995476
 -0.9995611   0.99667559  0.99697185 -0.99879933  0.99866535 -0.9945568
  0.99577034  0.99543336 -0.99546705  0.99262422  0.99238769 -0.99488617
  0.9957671   0.96459372]
number of unique columns sampled 679. number of columns remaining 61
[ 0.99920552  0.99863202 -0.99872142  0.99925621  0.99956885  0.99973215
 -0.9997281   0.99824382  0.99749532  0.99873492 -0.99970561  0.99748141
  0.99774188  0.99945307  0.99921968  0.99833403  0.98181902  0.98166775
 -0.99810552  0.99566309]
number of unique columns sampled 61. number of columns remaining 0
[ 0.99999322  0.99998208  0.9999734   0.99998024 -0.99999064  0.99999654
  0.99999504 -0.99997702 -0.99995229 -0.99996983 -0.99998838 -0.9999329
 -0.99993254  0.99994224  0.99997085 -0.99986429  0.99986043 -0.9999139
 -0.99995852 -0.99993359]
norm of R: 2178.093691
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 311894.420129 301955.254708 9939.165420
error measure time 36.157279
wall clock time 0.000015, read time 161.793636
seed 0
computational time -161.793620, read time 161.793636
delta/sigma_k:0.031867 0.031164
error in angle: 0.219143 0.224085
princos:
[1.         1.         1.         1.         0.99999999 0.99999999
 0.99999999 0.99999996 0.99999989 0.99999987 0.99999981 0.9999997
 0.99999953 0.99999946 0.99999899 0.99999886 0.99999838 0.99999818
 0.99999648 0.99999269 0.99998848]
[0.00118195 0.00190734 0.00234739 0.00323537 0.00614352 0.00736216
 0.00952938 0.01620064 0.02662537 0.02923496 0.03532647 0.04451412
 0.05576172 0.05942646 0.08148698 0.08652196 0.1030263  0.1092457
 0.15195201 0.21910988 0.27502395]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1897. number of columns remaining 12334
[-0.99647351 -0.98444622 -0.97409039  0.88286005  0.89254402  0.99061474
  0.66008211 -0.66318597  0.22193624  0.21963318  0.94337203  0.93486022
 -0.18849494 -0.21822351  0.2159655  -0.14640111 -0.72322788  0.89114167
 -0.80829641 -0.52152178]
number of unique columns sampled 1879. number of columns remaining 10455
[-0.99763848  0.98864283 -0.98968901  0.99480009 -0.99042507 -0.9929295
 -0.91230498 -0.88824642 -0.95933215  0.9835384  -0.98457677 -0.96054424
  0.85855506 -0.84744199 -0.97381682 -0.96694609 -0.95030138 -0.96425207
 -0.95466467 -0.91539934]
number of unique columns sampled 1848. number of columns remaining 8607
[ 0.99969512  0.99932387  0.99885255  0.99671713  0.99650287  0.99916071
  0.99753402  0.99270742  0.99080607  0.99775689  0.99509482  0.99569181
  0.99486829  0.99713935  0.99242808 -0.98051927 -0.98265173  0.99246383
 -0.99409894  0.96942211]
number of unique columns sampled 1836. number of columns remaining 6771
[-0.99885505 -0.99472203 -0.99542794 -0.99863543 -0.9987553  -0.99951891
 -0.99947778 -0.99832171 -0.99530977  0.99571073  0.99735291  0.9833322
 -0.99194372 -0.99057589  0.96963712  0.96800422  0.75671805 -0.72425112
 -0.96175804  0.99101436]
number of unique columns sampled 1755. number of columns remaining 5016
[ 0.99963776 -0.99870158  0.99845217  0.99976519  0.99958374  0.99961414
 -0.99956416 -0.99941848 -0.99884212  0.99798519  0.99776     0.99445425
 -0.99471182  0.9976609   0.99209275  0.99007134 -0.99495619 -0.9990269
 -0.99746403  0.99702627]
recalculated sigma
norm of R: 31853.051894
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 311934.336747 302081.924285 9852.412462
error measure time 36.008973
wall clock time 0.000016, read time 174.659323
seed 0
computational time -174.659306, read time 174.659323
delta/sigma_k:0.031585 0.031288
error in angle: 3.233021 3.263677
princos:
[0.99998946 0.99998543 0.99998433 0.99997773 0.99996539 0.99995952
 0.99994915 0.99994225 0.99993196 0.9999219  0.99991059 0.99990071
 0.99987678 0.99986059 0.99982844 0.99980753 0.9997771  0.99976694
 0.99973511 0.99972215 0.99964146]
[0.26303757 0.30932625 0.32071982 0.3824168  0.47671403 0.51551473
 0.57781513 0.61579075 0.66835618 0.7160883  0.76617007 0.80742155
 0.89946797 0.95674272 1.0613218  1.12415583 1.20977287 1.23703743
 1.31879918 1.35068446 1.53432268]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1875. number of columns remaining 12356
[ 0.99750815  0.99612436  0.9970226   0.95436454 -0.95513414 -0.99518273
  0.9924834  -0.99325722  0.961789   -0.96092287  0.97839439  0.96577688
  0.9153886   0.90664378  0.70516397 -0.32670294 -0.52345797 -0.81024888
  0.83481788 -0.88081631]
number of unique columns sampled 1843. number of columns remaining 10513
[ 0.99958515  0.99770745  0.9978353  -0.98735837 -0.98720181  0.9974565
  0.94279058 -0.94303197  0.98303364 -0.97866117 -0.992088    0.98234954
 -0.97968814  0.99210091 -0.98183061 -0.88557458 -0.8660516   0.93749748
 -0.9190152   0.18226098]
number of unique columns sampled 1840. number of columns remaining 8673
[ 0.99913511 -0.99714198 -0.99600577 -0.99756883  0.99704867 -0.99800265
  0.5214336  -0.51930587 -0.99331781 -0.99241214 -0.99387455  0.99545103
  0.99528207  0.99710478 -0.98575593  0.91637968  0.90981329 -0.85210351
 -0.85297715 -0.95620656]
number of unique columns sampled 1752. number of columns remaining 6921
[ 0.99955782 -0.99722881 -0.99788933 -0.99765113 -0.99497123 -0.99636479
  0.99839007  0.99500315 -0.44625993  0.44438033  0.99830266 -0.9981797
  0.98559239 -0.98754716  0.98172048  0.9858894   0.97589962 -0.9899645
  0.98619919  0.98545753]
number of unique columns sampled 1718. number of columns remaining 5203
[-0.99948654  0.99688987 -0.99595361  0.99846463 -0.99864134 -0.99942656
 -0.99898176  0.99709485  0.98901731  0.99041453  0.99736648 -0.99693068
  0.98897975  0.99033945  0.9977287  -0.97887167  0.97571503  0.96403406
  0.96113693  0.98737283]
number of unique columns sampled 1654. number of columns remaining 3549
[-0.99955432 -0.99814853 -0.99747924  0.99791973 -0.9979058  -0.99959839
 -0.99961491  0.99722647  0.99736782  0.9986235   0.99815899  0.99792354
  0.45441505  0.4559929   0.99732146  0.99628013  0.99677327 -0.98833043
  0.99040742  0.98236688]
number of unique columns sampled 1509. number of columns remaining 2040
[-0.99924906 -0.99791526 -0.9971352  -0.99801501 -0.99883561 -0.99941571
  0.99962463 -0.99389413 -0.99240925 -0.99781424 -0.9988127   0.99660229
 -0.74209609  0.73885974 -0.99498585 -0.98764794 -0.98780538 -0.99425934
 -0.99645528 -0.99362681]
number of unique columns sampled 1223. number of columns remaining 817
[ 0.99856528  0.9970444   0.99695394  0.99817749  0.99879457  0.99921994
 -0.9994005  -0.99481963 -0.99511423 -0.99855902 -0.99873307  0.9931457
 -0.99394411 -0.99610512  0.99347189 -0.9916064  -0.98826172 -0.9882719
 -0.99472092 -0.91546887]
number of unique columns sampled 717. number of columns remaining 100
[-0.99919341 -0.99829548  0.99873905 -0.99946457 -0.99963735 -0.99968693
 -0.99970274  0.99769612  0.99763234 -0.99956352  0.99963925 -0.99725584
  0.99702185  0.99926385 -0.99871787  0.99829903  0.96322657  0.9636972
  0.99812131  0.99475771]
number of unique columns sampled 100. number of columns remaining 0
[ 0.99997978  0.99996234  0.99997665  0.99998681 -0.99997239  0.99997465
 -0.99999402 -0.99998352 -0.99996425 -0.99998195  0.9999782   0.99921891
 -0.99885859 -0.99959621 -0.99988061 -0.99988536  0.99972224  0.9997196
 -0.99986386 -0.99976991]
norm of R: 2838.248232
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 311841.690614 301913.168799 9928.521815
error measure time 36.563413
wall clock time 0.000016, read time 163.325323
seed 0
computational time -163.325307, read time 163.325323
delta/sigma_k:0.031838 0.031000
error in angle: 0.285868 0.293595
princos:
[1.         1.         0.99999999 0.99999999 0.99999998 0.99999997
 0.99999994 0.9999999  0.99999985 0.99999978 0.99999971 0.99999947
 0.9999993  0.99999903 0.99999824 0.99999818 0.99999705 0.99999586
 0.99999425 0.99998943 0.9999838 ]
[0.00249668 0.00401544 0.00678815 0.00844475 0.01154427 0.01385269
 0.01946983 0.02558841 0.0313648  0.03831366 0.04352738 0.05876187
 0.06785434 0.07974177 0.1074287  0.10939915 0.13907456 0.16483363
 0.19425162 0.2634356  0.3260839 ]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (20, 0.6, 0.6) for ext_Yalefaces_wo_Ambient_mean_centered using 


number of unique columns sampled 1879. number of columns remaining 14231
number of unique columns sampled 1897. number of columns remaining 12334
[-0.99647412 -0.98444756 -0.97409542  0.88286976  0.89255033  0.99061574
  0.66013092 -0.66324041  0.22202339  0.21970893  0.94340593  0.93492848
 -0.18821391 -0.21791875  0.215287   -0.14553056 -0.72305648  0.89117011
 -0.8081645  -0.52186552]
number of unique columns sampled 1886. number of columns remaining 10448
[-0.99788264  0.99364686 -0.99051487  0.9861666  -0.98776829 -0.99665297
  0.94891733  0.93432807  0.95011446 -0.96099403  0.99439076 -0.98556382
 -0.93966232  0.94607101  0.98358754  0.92701356 -0.91219344 -0.98120017
 -0.98378541  0.97856946]
number of unique columns sampled 1832. number of columns remaining 8616
[ 0.99955754  0.9976097   0.99670058  0.99856726  0.99925911  0.99927144
 -0.99730739 -0.99691757 -0.99770482 -0.99866587 -0.9965636   0.98961593
 -0.99192568 -0.99126943 -0.99577334 -0.9921616  -0.97323879 -0.95571574
 -0.96652111 -0.99433903]
number of unique columns sampled 1824. number of columns remaining 6792
[ 0.99984876  0.99756761  0.99807294  0.99857707  0.99805746  0.99813587
  0.99690143 -0.99198046 -0.99181708  0.99373819 -0.99850528 -0.98157266
 -0.98661137 -0.99138152  0.99256526  0.99204095  0.97698983  0.94774396
  0.93804104  0.98974348]
number of unique columns sampled 1740. number of columns remaining 5052
[-0.99965415 -0.99806585 -0.998197   -0.99968663 -0.9993922  -0.99967441
  0.99949937 -0.99679945 -0.99695852  0.99885508 -0.99828972  0.98876313
  0.98173377 -0.99130093  0.99550261  0.99609471 -0.99405136 -0.99407998
  0.9972938   0.98484956]
number of unique columns sampled 1654. number of columns remaining 3398
[ 0.99980689 -0.99936243  0.99932211  0.99981355  0.99958915  0.99973804
  0.99929863 -0.99899288  0.99923771 -0.99892205 -0.99801186  0.98973056
 -0.9896761   0.99469456 -0.99554231 -0.99411083  0.99117429  0.99321227
 -0.99815806 -0.9939112 ]
number of unique columns sampled 1536. number of columns remaining 1862
[ 0.99948253 -0.99933495  0.99944401  0.99971777  0.99971037  0.99989052
 -0.99952987  0.99578029 -0.99590503  0.99864831  0.99825297 -0.99507308
 -0.99390219 -0.9956791   0.99761394 -0.99771206 -0.9970711  -0.99620482
  0.99693663  0.98732204]
number of unique columns sampled 1224. number of columns remaining 638
[-0.99992794  0.99987057  0.99989716 -0.99993013 -0.99967412 -0.99969243
  0.99976227  0.99948594  0.99942767 -0.9996173   0.99954339  0.99750493
  0.99754517  0.99937912  0.99847493  0.99836284 -0.98329218  0.98267829
 -0.9985255   0.99679335]
number of unique columns sampled 604. number of columns remaining 34
[ 0.9999523  -0.99987078 -0.99989351  0.99997731  0.9999224   0.99993913
  0.99970365 -0.99961796 -0.99991968  0.99989895  0.9999125   0.98837888
 -0.98771219  0.9992545  -0.9995953  -0.99935942 -0.99738382  0.99693407
  0.99864806 -0.99904671]
number of unique columns sampled 34. number of columns remaining 0
[ 0.99999977 -0.99999909  0.99999879  0.99999844 -0.99999628  0.99999716
 -0.99999126 -0.99998451 -0.99999361 -0.99998472  0.9999923  -0.99989537
  0.99994585  0.9999455  -0.99992773  0.99990894  0.99987321 -0.99987104
 -0.99998556 -0.99994346]
norm of R: 1793.500480
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 311904.445710 302020.582360 9883.863350
error measure time 35.624710
wall clock time 0.000016, read time 177.278686
seed 0
computational time -177.278670, read time 177.278686
delta/sigma_k:0.031689 0.031195
error in angle: 0.181457 0.184327
princos:
[1.         1.         1.         1.         0.99999999 0.99999999
 0.99999997 0.99999997 0.99999992 0.9999999  0.99999983 0.99999979
 0.99999966 0.99999961 0.99999921 0.99999903 0.99999893 0.99999835
 0.99999804 0.99999779 0.99999579]
[0.00227454 0.00253978 0.00433531 0.00518258 0.00750814 0.00924482
 0.01344623 0.01494438 0.02273843 0.02616774 0.03339873 0.03704371
 0.04692242 0.05072341 0.07222685 0.07968572 0.0837027  0.10402115
 0.11339692 0.12057995 0.16625804]
[1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]
[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.]


==> data/pc_CTSVD_ES_no_scaling_pc_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.5039348097102117
5 0.6 0.6 2 0.7653355890717863
5 0.6 0.6 3 0.8408445481918378
5 0.6 0.6 4 0.867266495560518
5 0.6 0.6 5 1.6888930149093966
20 0.6 0.6 1 0.022656327964518934
20 0.6 0.6 2 0.03308021375384408
20 0.6 0.6 3 0.05086761211108929
20 0.6 0.6 4 0.059640749363613216
20 0.6 0.6 5 0.06669464847612976
20 0.6 0.6 6 0.09555832834099492
20 0.6 0.6 7 0.11752912759184371
20 0.6 0.6 8 0.1444686333846556
20 0.6 0.6 9 0.1901920208719092
20 0.6 0.6 10 0.23508923957629638
20 0.6 0.6 11 0.2540784910930284
20 0.6 0.6 12 0.34824253682911743
20 0.6 0.6 13 0.38010209493268793
20 0.6 0.6 14 0.41289993096351824
20 0.6 0.6 15 0.5223764918580859
20 0.6 0.6 16 0.6365327988759663
20 0.6 0.6 17 0.6877340008950512
20 0.6 0.6 18 0.7360716903077961
20 0.6 0.6 19 0.9744049936535648
20 0.6 0.6 20 1.3434380625515505


==> data/pc_CTSVD_ES_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 1.204015956419111
2 0.7 0.6 2 4.858440704402
10 0.7 0.6 1 0.023993177726172054
10 0.7 0.6 2 0.09112063081407155
10 0.7 0.6 3 0.14939518071718547
10 0.7 0.6 4 0.19669705359907813
10 0.7 0.6 5 0.22258092682969224
10 0.7 0.6 6 0.2840371235147274
10 0.7 0.6 7 0.3386001542437998
10 0.7 0.6 8 0.47113187075944774
10 0.7 0.6 9 0.6932966607215968
10 0.7 0.6 10 0.8461147952250918


==> data/pc_CTSVD_ES_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.5864403347060723
2 0.7 0.6 2 3.214049247743537
10 0.7 0.6 1 0.02243415838493136
10 0.7 0.6 2 0.04172320100482534
10 0.7 0.6 3 0.10456060507402072
10 0.7 0.6 4 0.18411562407546334
10 0.7 0.6 5 0.2648811050343799
10 0.7 0.6 6 0.3128135884594739
10 0.7 0.6 7 0.352121235463722
10 0.7 0.6 8 0.4603873669434048
10 0.7 0.6 9 0.6373018007413705
10 0.7 0.6 10 0.7230330056252452


==> data/pc_CTSVD_ES_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 2.446541557653929
2 0.7 0.6 2 3.0583247883772864
10 1 0.75 1 0.09844864117930253
10 1 0.75 2 0.15994734251264855
10 1 0.75 3 0.303379611097905
10 1 0.75 4 0.4174551808631379
10 1 0.75 5 0.47045894980552316
10 1 0.75 6 0.7850702154991144
10 1 0.75 7 1.1086986501626517
10 1 0.75 8 1.386803331495587
10 1 0.75 9 1.9437601749818025
10 1 0.75 10 2.379513881152087


==> data/pc_CTSVD_LS_no_scaling_pc_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.7266101101130872
5 0.6 0.6 2 0.9701913766627973
5 0.6 0.6 3 1.1704398124912367
5 0.6 0.6 4 1.491233606277677
5 0.6 0.6 5 1.9873358304614397
20 0.6 0.6 1 0.010016004088541995
20 0.6 0.6 2 0.015244710038808446
20 0.6 0.6 3 0.017204993356300886
20 0.6 0.6 4 0.022737174023609204
20 0.6 0.6 5 0.04903550796027787
20 0.6 0.6 6 0.05570284590093628
20 0.6 0.6 7 0.09013552006859679
20 0.6 0.6 8 0.13032016265494076
20 0.6 0.6 9 0.16979582106946328
20 0.6 0.6 10 0.1828182709929129
20 0.6 0.6 11 0.23424685437227682
20 0.6 0.6 12 0.2830386486874829
20 0.6 0.6 13 0.33762577859054593
20 0.6 0.6 14 0.41837591151427184
20 0.6 0.6 15 0.4998929211438863
20 0.6 0.6 16 0.6175015810287903
20 0.6 0.6 17 0.6341465731570156
20 0.6 0.6 18 0.7945566875429824
20 0.6 0.6 19 0.9957793770475991
20 0.6 0.6 20 1.211409719960597


==> data/pc_CTSVD_LS_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 1.482964352544183
2 0.7 0.6 2 12.402433419810308
10 0.7 0.6 1 0.001136592720186785
10 0.7 0.6 2 0.09391595326721379
10 0.7 0.6 3 0.10685203675574631
10 0.7 0.6 4 0.15286703746195154
10 0.7 0.6 5 0.17240626518580535
10 0.7 0.6 6 0.23008611924556135
10 0.7 0.6 7 0.24417172401766224
10 0.7 0.6 8 0.30940198108813544
10 0.7 0.6 9 0.4845715550790823
10 0.7 0.6 10 0.6417471373333709


==> data/pc_CTSVD_LS_no_scaling_pc_iterate_Yalefaces.dat <==
5 0.6 0.6 1 1.6244586165337815
5 0.6 0.6 2 1.713991325914867
5 0.6 0.6 3 1.7762523994765584
5 0.6 0.6 4 2.3908544713246713
5 0.6 0.6 5 4.705591824047854
20 0.6 0.6 1 0.46692071965924314
20 0.6 0.6 2 0.5107606311322131
20 0.6 0.6 3 0.5140283852428367
20 0.6 0.6 4 0.634698855749351
20 0.6 0.6 5 0.736651217383935
20 0.6 0.6 6 0.8444763333448065
20 0.6 0.6 7 0.9387329941231488
20 0.6 0.6 8 1.0261753248718009
20 0.6 0.6 9 1.2696529990395555
20 0.6 0.6 10 1.2912531925759942
20 0.6 0.6 11 1.4116866703276607
20 0.6 0.6 12 1.4601701212512173
20 0.6 0.6 13 1.5511073629585834
20 0.6 0.6 14 1.6060030646558947
20 0.6 0.6 15 1.7964945062502546
20 0.6 0.6 16 1.9125527033200087
20 0.6 0.6 17 1.9318470123902531
20 0.6 0.6 18 2.045079445737226
20 0.6 0.6 19 2.158395425349307
20 0.6 0.6 20 2.3867489098746675


==> data/pc_CTSVD_LS_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.1701567516984337
2 0.7 0.6 2 2.4679662903836803
10 0.7 0.6 1 0.018043424407066137
10 0.7 0.6 2 0.021629693994791133
10 0.7 0.6 3 0.03513143172106169
10 0.7 0.6 4 0.06811306313069812
10 0.7 0.6 5 0.13845450264183395
10 0.7 0.6 6 0.18482042826028458
10 0.7 0.6 7 0.3236757698633537
10 0.7 0.6 8 0.3796426068867167
10 0.7 0.6 9 0.5158317046318183
10 0.7 0.6 10 0.6545133704588499


==> data/pc_CTSVD_LS_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 2.7890071337547724
2 0.7 0.6 2 3.1937326796352123
10 1 0.75 1 0.09841894763613035
10 1 0.75 2 0.1446463263495699
10 1 0.75 3 0.29631448469418176
10 1 0.75 4 0.38845357151760906
10 1 0.75 5 0.4087889972300525
10 1 0.75 6 0.7332117841090487
10 1 0.75 7 1.174695519569459
10 1 0.75 8 1.2752431150741907
10 1 0.75 9 1.6921458741165585
10 1 0.75 10 2.3701550545622894


==> data/pc_CTSVD_US_no_scaling_pc_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.6517489983887448
5 0.6 0.6 2 0.6895787385092945
5 0.6 0.6 3 0.9300051943325438
5 0.6 0.6 4 1.1505571630982798
5 0.6 0.6 5 2.032439329361249
20 0.6 0.6 1 0.02658377880455206
20 0.6 0.6 2 0.04364132744580021
20 0.6 0.6 3 0.051758770216594766
20 0.6 0.6 4 0.06148113478727775
20 0.6 0.6 5 0.0752417524581592
20 0.6 0.6 6 0.09797710053668741
20 0.6 0.6 7 0.12935062867380898
20 0.6 0.6 8 0.16690648003663613
20 0.6 0.6 9 0.19367931241773284
20 0.6 0.6 10 0.22800097256647886
20 0.6 0.6 11 0.2511548391784312
20 0.6 0.6 12 0.3361054321949592
20 0.6 0.6 13 0.3899389268138972
20 0.6 0.6 14 0.4240481937916775
20 0.6 0.6 15 0.49406221761146646
20 0.6 0.6 16 0.6103975582679928
20 0.6 0.6 17 0.6437428738257321
20 0.6 0.6 18 0.749067846993904
20 0.6 0.6 19 0.9932963539432981
20 0.6 0.6 20 1.0474941428100923


==> data/pc_CTSVD_US_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 1.509502987537579
2 0.7 0.6 2 12.071123185170173
10 0.7 0.6 1 0.0011877734438431183
10 0.7 0.6 2 0.09965342263335021
10 0.7 0.6 3 0.10434768122455493
10 0.7 0.6 4 0.16706721897559898
10 0.7 0.6 5 0.18422895820269114
10 0.7 0.6 6 0.23464081057380295
10 0.7 0.6 7 0.2634389667616799
10 0.7 0.6 8 0.28380687018805534
10 0.7 0.6 9 0.4996071314070951
10 0.7 0.6 10 0.6615341730585327


==> data/pc_CTSVD_US_no_scaling_pc_iterate_Yalefaces.dat <==
5 0.6 0.6 1 1.9576504765611191
5 0.6 0.6 2 2.2928937165204184
5 0.6 0.6 3 2.4184026494188955
5 0.6 0.6 4 3.1087566039581858
5 0.6 0.6 5 4.950469956414832
20 0.6 0.6 1 0.3314829350355968
20 0.6 0.6 2 0.40515055384832804
20 0.6 0.6 3 0.44076270949845126
20 0.6 0.6 4 0.4620158494513131
20 0.6 0.6 5 0.5656376139512317
20 0.6 0.6 6 0.622281302003037
20 0.6 0.6 7 0.7207412985835139
20 0.6 0.6 8 0.7741643111674411
20 0.6 0.6 9 0.8738742864463029
20 0.6 0.6 10 0.9364888735951811
20 0.6 0.6 11 1.0187012869374057
20 0.6 0.6 12 1.0606269571279079
20 0.6 0.6 13 1.1573484960688003
20 0.6 0.6 14 1.2358282456171932
20 0.6 0.6 15 1.3241073744094416
20 0.6 0.6 16 1.5069340931993727
20 0.6 0.6 17 1.5641668956135963
20 0.6 0.6 18 1.6146883042467934
20 0.6 0.6 19 1.6848289031457035
20 0.6 0.6 20 1.7878155074962785


==> data/pc_CTSVD_US_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.1688179969989085
2 0.7 0.6 2 2.462638911096031
10 0.7 0.6 1 0.008953263916865364
10 0.7 0.6 2 0.018950635424362337
10 0.7 0.6 3 0.06859633929484693
10 0.7 0.6 4 0.08499454704530465
10 0.7 0.6 5 0.19065766135524745
10 0.7 0.6 6 0.2081006091493858
10 0.7 0.6 7 0.3963152211713782
10 0.7 0.6 8 0.49032457705044175
10 0.7 0.6 9 0.5573986909087467
10 0.7 0.6 10 0.6704836687673592


==> data/pc_CTSVD_US_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 2.0502453094814674
2 0.7 0.6 2 2.5810519678199375
10 1 0.75 1 0.09175338892937217
10 1 0.75 2 0.15705922994613528
10 1 0.75 3 0.30423604583496633
10 1 0.75 4 0.39613708867515673
10 1 0.75 5 0.4349221810459761
10 1 0.75 6 0.795038811238557
10 1 0.75 7 1.0649959043109545
10 1 0.75 8 1.3380912919674748
10 1 0.75 9 1.710114650448386
10 1 0.75 10 2.5694467627830635


==> data/pc_CTSVD_drineas_V_2D.dat <==
2 1 0.8 1 11.3053910891
2 1 0.8 2 74.0289524082
5 1 0.1 1 nan
5 1 0.1 2 7.49533040603
5 1 0.1 3 24.2653493222
5 1 0.1 4 30.0853291857
5 1 0.1 5 30.4563273215
10 1.04 0.94 1 nan
10 1.04 0.94 2 nan
10 1.04 0.94 3 nan
10 1.04 0.94 4 nan
10 1.04 0.94 5 10.2349806153
10 1.04 0.94 6 14.9546352326
10 1.04 0.94 7 18.522930434
10 1.04 0.94 8 24.913106962
10 1.04 0.94 9 33.5018098534
10 1.04 0.94 10 34.6190067913


==> data/pc_CTSVD_drineas_croppedYalefaces.dat <==
2 1 0.8 1 nan
2 1 0.8 2 22.1675416502
10 0.9 0.7 1 nan
10 0.9 0.7 2 nan
10 0.9 0.7 3 nan
10 0.9 0.7 4 5.00589076573
10 0.9 0.7 5 6.60053769616
10 0.9 0.7 6 12.9697129017
10 0.9 0.7 7 14.7671508121
10 0.9 0.7 8 19.9582598
10 0.9 0.7 9 23.1193838159
10 0.9 0.7 10 66.7517747388
5 1 0.1 1 nan
5 1 0.1 2 nan
5 1 0.1 3 13.0763619095
5 1 0.1 4 14.4179908128
5 1 0.1 5 23.2404631701


==> data/pc_CTSVD_drineas_ext_Yalefaces_wo_Ambient.dat <==
5 0.5 0.9 1 nan
5 0.5 0.9 2 3.88520194032
5 0.5 0.9 3 6.41730292674
5 0.5 0.9 4 9.08242571684
5 0.5 0.9 5 12.5265050608
10 0.62 0.9 1 nan
10 0.62 0.9 2 nan
10 0.62 0.9 3 nan
10 0.62 0.9 4 nan
10 0.62 0.9 5 nan
10 0.62 0.9 6 5.71014104674
10 0.62 0.9 7 6.30271128672
10 0.62 0.9 8 11.6647792644
10 0.62 0.9 9 12.7640645358
10 0.62 0.9 10 14.2313433883
20 0.83 0.9 1 nan
20 0.83 0.9 2 nan
20 0.83 0.9 3 nan
20 0.83 0.9 4 nan
20 0.83 0.9 5 nan
20 0.83 0.9 6 nan
20 0.83 0.9 7 nan
20 0.83 0.9 8 nan
20 0.83 0.9 9 nan
20 0.83 0.9 10 1.73733438724
20 0.83 0.9 11 5.82822293497
20 0.83 0.9 12 6.37138886423
20 0.83 0.9 13 9.29065628776
20 0.83 0.9 14 10.3492096821
20 0.83 0.9 15 10.8106785117
20 0.83 0.9 16 12.2225149826
20 0.83 0.9 17 14.4229932623
20 0.83 0.9 18 16.4764068622
20 0.83 0.9 19 17.7457899696
20 0.83 0.9 20 31.3347779711


==> data/pc_CTSVD_drineas_faces.dat <==
2 1 0.8 1 25.0138429037
2 1 0.8 2 78.3945208066
5 1 1 1 nan
5 1 1 2 3.09859318866
5 1 1 3 16.0167445565
5 1 1 4 22.6465371699
5 1 1 5 30.0856309068
10 1.3 1 1 nan
10 1.3 1 2 nan
10 1.3 1 3 6.08719212798
10 1.3 1 4 14.9658423886
10 1.3 1 5 15.6382393042
10 1.3 1 6 20.2838622335
10 1.3 1 7 25.5162717433
10 1.3 1 8 29.2882045116
10 1.3 1 9 31.1669423537
10 1.3 1 10 52.445435998


==> data/pc_CTSVD_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 0.8266253596893502
2 0.7 0.6 2 7.0137144641981495
10 0.7 0.6 1 0.0012314032677191622
10 0.7 0.6 2 0.09867505635043324
10 0.7 0.6 3 0.11973221464242312
10 0.7 0.6 4 0.1562927769959754
10 0.7 0.6 5 0.19986314188164775
10 0.7 0.6 6 0.22860271649892544
10 0.7 0.6 7 0.2736120115425601
10 0.7 0.6 8 0.30727369133330246
10 0.7 0.6 9 0.492698492945618
10 0.7 0.6 10 0.6189210836752455


==> data/pc_CTSVD_no_scaling_pc_iterate_Yalefaces.dat <==
5 0.6 0.6 1 1.8100055517315488
5 0.6 0.6 2 2.2252718226500248
5 0.6 0.6 3 2.804505191993662
5 0.6 0.6 4 3.6390034922092354
5 0.6 0.6 5 4.83429368779432
20 0.6 0.6 1 0.08980684013299606
20 0.6 0.6 2 0.12354122544808786
20 0.6 0.6 3 0.19375273809517593
20 0.6 0.6 4 0.23478621193137741
20 0.6 0.6 5 0.25992331541673214
20 0.6 0.6 6 0.2688497559957536
20 0.6 0.6 7 0.2918379119622021
20 0.6 0.6 8 0.34900693861732524
20 0.6 0.6 9 0.3934548094291638
20 0.6 0.6 10 0.432416277951904
20 0.6 0.6 11 0.46564203114330166
20 0.6 0.6 12 0.4897449851671966
20 0.6 0.6 13 0.5253728648103815
20 0.6 0.6 14 0.5507997165964139
20 0.6 0.6 15 0.6760819596451018
20 0.6 0.6 16 0.6979117424891607
20 0.6 0.6 17 0.7349402910672318
20 0.6 0.6 18 0.7980208670313413
20 0.6 0.6 19 0.8868313510646788
20 0.6 0.6 20 1.0232098390218167


==> data/pc_CTSVD_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.619396288135405
2 0.7 0.6 2 2.675279218740323
10 0.7 0.6 1 0.021147842427629918
10 0.7 0.6 2 0.029109756054857414
10 0.7 0.6 3 0.13045675143228846
10 0.7 0.6 4 0.2220273707475758
10 0.7 0.6 5 0.260131385174635
10 0.7 0.6 6 0.32430120063220585
10 0.7 0.6 7 0.4303834864189868
10 0.7 0.6 8 0.6435321939443868
10 0.7 0.6 9 0.81530023934309
10 0.7 0.6 10 0.9082766701598611


==> data/pc_CTSVD_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 2.033353450127102
2 0.7 0.6 2 2.383186849135421
10 1 0.75 1 0.09791554392568043
10 1 0.75 2 0.16536499318546302
10 1 0.75 3 0.3472137003853471
10 1 0.75 4 0.40048567544052677
10 1 0.75 5 0.4623560762227806
10 1 0.75 6 0.7333051093881843
10 1 0.75 7 1.1464010951050136
10 1 0.75 8 1.4583699088417683
10 1 0.75 9 1.5696760168161386
10 1 0.75 10 2.5903936924349407


==> data/pc_LTSVD_ES_no_scaling_pc_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.5526958942364216
5 0.6 0.6 2 0.6602930940252832
5 0.6 0.6 3 0.8245948301653399
5 0.6 0.6 4 1.033439373158765
5 0.6 0.6 5 1.8769668681958136
20 0.6 0.6 1 0.022837175902907098
20 0.6 0.6 2 0.030514201438559232
20 0.6 0.6 3 0.04938030237222004
20 0.6 0.6 4 0.055011166666754374
20 0.6 0.6 5 0.06900989948959212
20 0.6 0.6 6 0.0969914481849186
20 0.6 0.6 7 0.11853781093410308
20 0.6 0.6 8 0.14014922021222886
20 0.6 0.6 9 0.19166570989331277
20 0.6 0.6 10 0.21646646823437818
20 0.6 0.6 11 0.258796489371104
20 0.6 0.6 12 0.31025419986832875
20 0.6 0.6 13 0.40740667166394096
20 0.6 0.6 14 0.4311681945398948
20 0.6 0.6 15 0.5521861852410663
20 0.6 0.6 16 0.5972679541415689
20 0.6 0.6 17 0.6538160067575919
20 0.6 0.6 18 0.8253215052717212
20 0.6 0.6 19 0.970479051783538
20 0.6 0.6 20 1.0595186170797788


==> data/pc_LTSVD_ES_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 1.285068927929633
2 0.7 0.6 2 6.455288065701797
10 0.7 0.6 1 0.02058342392319078
10 0.7 0.6 2 0.06274763815938741
10 0.7 0.6 3 0.09351632745628694
10 0.7 0.6 4 0.1561277306031655
10 0.7 0.6 5 0.17046251823204156
10 0.7 0.6 6 0.21818525539268568
10 0.7 0.6 7 0.2869324326130621
10 0.7 0.6 8 0.34696769168627295
10 0.7 0.6 9 0.5813591329917408
10 0.7 0.6 10 0.7582663484825389


==> data/pc_LTSVD_ES_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.772551025941611
2 0.7 0.6 2 3.012763632294034
10 0.7 0.6 1 0.0009051003376121718
10 0.7 0.6 2 0.001048482009137554
10 0.7 0.6 3 0.016239563338004068
10 0.7 0.6 4 0.04530152233257898
10 0.7 0.6 5 0.11439523171924085
10 0.7 0.6 6 0.1456303258258803
10 0.7 0.6 7 0.22421896308269518
10 0.7 0.6 8 0.3990591319251563
10 0.7 0.6 9 0.5495403112438699
10 0.7 0.6 10 0.7461905734433196


==> data/pc_LTSVD_ES_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 1.9824893957751057
2 0.7 0.6 2 2.7139145731162992
10 1 0.75 1 0.02498418247803095
10 1 0.75 2 0.043122785991125824
10 1 0.75 3 0.1058916852078982
10 1 0.75 4 0.12891021082801454
10 1 0.75 5 0.1401042752665237
10 1 0.75 6 0.31037940865387414
10 1 0.75 7 0.5361099358607131
10 1 0.75 8 0.7245871378356935
10 1 0.75 9 0.9287136395352694
10 1 0.75 10 1.2313826676295854


==> data/pc_LTSVD_US_no_scaling_pc_Yalefaces_split_into_4.dat <==
5 0.6 0.6 1 0.5850315656860756
5 0.6 0.6 2 0.6394997923104058
5 0.6 0.6 3 0.8172659046229234
5 0.6 0.6 4 0.9504308200381304
5 0.6 0.6 5 1.6788105273723795
20 0.6 0.6 1 0.008335083411742052
20 0.6 0.6 2 0.013464025889071588
20 0.6 0.6 3 0.016704868611887816
20 0.6 0.6 4 0.02169730932582126
20 0.6 0.6 5 0.04838442784246756
20 0.6 0.6 6 0.054783585450995397
20 0.6 0.6 7 0.08810839592297548
20 0.6 0.6 8 0.13489699666067662
20 0.6 0.6 9 0.15473796056472608
20 0.6 0.6 10 0.19044622773269307
20 0.6 0.6 11 0.23835927659895376
20 0.6 0.6 12 0.2934967989553765
20 0.6 0.6 13 0.34763715453981275
20 0.6 0.6 14 0.41025965738491144
20 0.6 0.6 15 0.4612112729253619
20 0.6 0.6 16 0.5965518083990242
20 0.6 0.6 17 0.6356139508838949
20 0.6 0.6 18 0.8140737958939758
20 0.6 0.6 19 0.9217530047571294
20 0.6 0.6 20 1.2475032994255975


==> data/pc_LTSVD_US_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 1.0010955889780389
2 0.7 0.6 2 11.32058067171512
10 0.7 0.6 1 0.0002128380814568742
10 0.7 0.6 2 0.07439160659391454
10 0.7 0.6 3 0.09035622338770206
10 0.7 0.6 4 0.15393907632471765
10 0.7 0.6 5 0.1803212092397515
10 0.7 0.6 6 0.18345212523357157
10 0.7 0.6 7 0.20476824534401478
10 0.7 0.6 8 0.24737074323702662
10 0.7 0.6 9 0.369043598640264
10 0.7 0.6 10 0.5177188781881527


==> data/pc_LTSVD_US_no_scaling_pc_iterate_Yalefaces.dat <==
5 0.6 0.6 1 1.8497783449871
5 0.6 0.6 2 2.1884935595111745
5 0.6 0.6 3 2.374746702807095
5 0.6 0.6 4 2.738580330725129
5 0.6 0.6 5 3.447549256850891
20 0.6 0.6 1 0.20256719186668506
20 0.6 0.6 2 0.2448494648849511
20 0.6 0.6 3 0.2624987738700652
20 0.6 0.6 4 0.29542626388006327
20 0.6 0.6 5 0.3593055785432159
20 0.6 0.6 6 0.40119273973924335
20 0.6 0.6 7 0.4104407654544088
20 0.6 0.6 8 0.46002219201492806
20 0.6 0.6 9 0.5297671205481269
20 0.6 0.6 10 0.5766348594857332
20 0.6 0.6 11 0.6278262654137231
20 0.6 0.6 12 0.6667524857584123
20 0.6 0.6 13 0.6867263261318406
20 0.6 0.6 14 0.7320149676012172
20 0.6 0.6 15 0.8097599905287823
20 0.6 0.6 16 0.8671712763061484
20 0.6 0.6 17 0.8966236493945525
20 0.6 0.6 18 0.9421651633374322
20 0.6 0.6 19 0.958849612945443
20 0.6 0.6 20 1.162142503375607


==> data/pc_LTSVD_US_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.323995138791081
2 0.7 0.6 2 3.027981688751273
10 0.7 0.6 1 0.11139434489510151
10 0.7 0.6 2 0.15937537211021613
10 0.7 0.6 3 0.4211917994193913
10 0.7 0.6 4 0.5791380158555636
10 0.7 0.6 5 0.6935808895249775
10 0.7 0.6 6 0.866402374951374
10 0.7 0.6 7 0.8792806368685405
10 0.7 0.6 8 0.991017917742185
10 0.7 0.6 9 1.3122300024631124
10 0.7 0.6 10 1.5781995617300073


==> data/pc_LTSVD_US_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 2.0592651295841287
2 0.7 0.6 2 2.9693136888173894
10 1 0.75 1 0.022679634062837954
10 1 0.75 2 0.03447731772055856
10 1 0.75 3 0.08598895754237278
10 1 0.75 4 0.13506688375906536
10 1 0.75 5 0.15772892994291549
10 1 0.75 6 0.32109603369616113
10 1 0.75 7 0.5186730023882303
10 1 0.75 8 0.6592396299935396
10 1 0.75 9 0.7518574151169536
10 1 0.75 10 1.0429873559985943


==> data/pc_LTSVD_drineas_V_2D.dat <==
2 1 0.8 1 3.24251072211
2 1 0.8 2 73.5284403026
5 1 0.1 1 0.823966740445
5 1 0.1 2 5.05081605463
5 1 0.1 3 8.32038769332
5 1 0.1 4 10.8576432975
5 1 0.1 5 30.6560938201
10 0.7 0.45 1 0.392714907227
10 0.7 0.45 2 2.58859315383
10 0.7 0.45 3 3.54045062477
10 0.7 0.45 4 4.55465124948
10 0.7 0.45 5 5.51666461749
10 0.7 0.45 6 6.97225980858
10 0.7 0.45 7 8.26868920162
10 0.7 0.45 8 11.4969956524
10 0.7 0.45 9 13.0608244444
10 0.7 0.45 10 29.2639907604


==> data/pc_LTSVD_drineas_croppedYalefaces.dat <==
2 1 0.8 1 7.4430222407
2 1 0.8 2 8.51685351182
5 1 0.1 1 1.63641602907
5 1 0.1 2 2.11792147892
5 1 0.1 3 5.79883369174
5 1 0.1 4 7.51683890565
5 1 0.1 5 26.6075476311
10 0.46 0.44 1 0.660076560324
10 0.46 0.44 2 0.680025377905
10 0.46 0.44 3 1.92478320052
10 0.46 0.44 4 2.5549622845
10 0.46 0.44 5 3.84533796129
10 0.46 0.44 6 4.3144976896
10 0.46 0.44 7 5.48677067948
10 0.46 0.44 8 6.20293855504
10 0.46 0.44 9 11.0224579697
10 0.46 0.44 10 33.6471828987


==> data/pc_LTSVD_drineas_ext_Yalefaces_wo_Ambient.dat <==
5 0.3 0.25 1 1.08255466323
5 0.3 0.25 2 1.36620853661
5 0.3 0.25 3 1.87431337143
5 0.3 0.25 4 2.92859462826
5 0.3 0.25 5 3.83622122485
10 0.3 0.25 1 0.519325536894
10 0.3 0.25 2 0.797731387054
10 0.3 0.25 3 0.959898235505
10 0.3 0.25 4 1.31218072408
10 0.3 0.25 5 1.40387991408
10 0.3 0.25 6 1.66335162716
10 0.3 0.25 7 1.87836350942
10 0.3 0.25 8 2.20642138702
10 0.3 0.25 9 3.28724925085
10 0.3 0.25 10 4.225921072
20 0.35 0.35 1 0.429232785798
20 0.35 0.35 2 0.66659239963
20 0.35 0.35 3 0.714262361132
20 0.35 0.35 4 0.933129244212
20 0.35 0.35 5 1.08822182961
20 0.35 0.35 6 1.13905274042
20 0.35 0.35 7 1.25555967679
20 0.35 0.35 8 1.44789939005
20 0.35 0.35 9 1.58624795092
20 0.35 0.35 10 1.88560457734
20 0.35 0.35 11 2.03693342043
20 0.35 0.35 12 2.22532326714
20 0.35 0.35 13 2.3760899522
20 0.35 0.35 14 3.04792576027
20 0.35 0.35 15 3.2318740767
20 0.35 0.35 16 3.77732470263
20 0.35 0.35 17 4.44271928726
20 0.35 0.35 18 5.38987686728
20 0.35 0.35 19 8.36327705026
20 0.35 0.35 20 22.2787474911


==> data/pc_LTSVD_drineas_faces.dat <==
2 1 0.8 1 14.7554765826
2 1 0.8 2 19.6576695081
5 0.75 0.75 1 6.40972414904
5 0.75 0.75 2 8.69834445874
5 0.75 0.75 3 9.61762636545
5 0.75 0.75 4 15.7637441138
5 0.75 0.75 5 19.6204512648
10 0.75 0.8 1 3.98053913594
10 0.75 0.8 2 4.69134852681
10 0.75 0.8 3 6.30845987585
10 0.75 0.8 4 7.31923199753
10 0.75 0.8 5 8.10668027512
10 0.75 0.8 6 8.8518785211
10 0.75 0.8 7 11.9205772249
10 0.75 0.8 8 13.7751280678
10 0.75 0.8 9 25.0806335839
10 0.75 0.8 10 26.8549790553


==> data/pc_LTSVD_no_scaling_pc_iterate_V_2D.dat <==
2 0.7 0.6 1 1.1727395221103365
2 0.7 0.6 2 7.071257852086455
10 0.7 0.6 1 0.00024104556744620974
10 0.7 0.6 2 0.0636755122449297
10 0.7 0.6 3 0.07704668781291883
10 0.7 0.6 4 0.13173339258689049
10 0.7 0.6 5 0.16628565447836674
10 0.7 0.6 6 0.17050719187448862
10 0.7 0.6 7 0.18605121046888787
10 0.7 0.6 8 0.2520127312816461
10 0.7 0.6 9 0.35197569441630633
10 0.7 0.6 10 0.504986348965123


==> data/pc_LTSVD_no_scaling_pc_iterate_Yalefaces.dat <==
5 0.6 0.6 1 2.4497324532941507
5 0.6 0.6 2 3.2945284254215323
5 0.6 0.6 3 3.630269825687043
5 0.6 0.6 4 3.784385029015894
5 0.6 0.6 5 5.606110492116484
20 0.6 0.6 1 0.19617838132610965
20 0.6 0.6 2 0.29297382292605967
20 0.6 0.6 3 0.39807915527182025
20 0.6 0.6 4 0.4651745402809082
20 0.6 0.6 5 0.46989547100155593
20 0.6 0.6 6 0.5314654739649416
20 0.6 0.6 7 0.6031839160480832
20 0.6 0.6 8 0.6388290099012077
20 0.6 0.6 9 0.8143277237548848
20 0.6 0.6 10 0.8601021318238196
20 0.6 0.6 11 0.9534606119188057
20 0.6 0.6 12 0.9967920960313182
20 0.6 0.6 13 1.1057557217235494
20 0.6 0.6 14 1.1993709113739033
20 0.6 0.6 15 1.2792247599095616
20 0.6 0.6 16 1.30795138915442
20 0.6 0.6 17 1.4449949781608666
20 0.6 0.6 18 1.561766840561578
20 0.6 0.6 19 1.6346990650147704
20 0.6 0.6 20 1.7918659773822616


==> data/pc_LTSVD_no_scaling_pc_iterate_croppedYalefaces.dat <==
2 0.7 0.6 1 2.32136648936695
2 0.7 0.6 2 2.6563684460855344
10 0.7 0.6 1 0.0008549761933153122
10 0.7 0.6 2 0.0009872547609307458
10 0.7 0.6 3 0.01665546002743974
10 0.7 0.6 4 0.04846111554768198
10 0.7 0.6 5 0.12338550934876302
10 0.7 0.6 6 0.15018311220371572
10 0.7 0.6 7 0.2439880471159683
10 0.7 0.6 8 0.4127558778381822
10 0.7 0.6 9 0.650947328371642
10 0.7 0.6 10 0.7114099726158437


==> data/pc_LTSVD_no_scaling_pc_iterate_faces.dat <==
2 0.7 0.6 1 1.8197033620316476
2 0.7 0.6 2 2.344053397110502
10 1 0.75 1 0.024371008561308548
10 1 0.75 2 0.03820544498854799
10 1 0.75 3 0.10075914067395894
10 1 0.75 4 0.13031313148991527
10 1 0.75 5 0.16067092640087646
10 1 0.75 6 0.33931397302706084
10 1 0.75 7 0.5839904932705656
10 1 0.75 8 0.6727802262874936
10 1 0.75 9 0.7979608401673183
10 1 0.75 10 1.182377134190977


==> data/relsigDiff_CTSVD_drineas_V_2D.dat <==
2 1 0.8 1 0.00312557857478
2 1 0.8 2 0.288735657607
5 1 0.1 1 0.0101420428075
5 1 0.1 2 0.149083243557
5 1 0.1 3 0.0316821540464
5 1 0.1 4 0.0108425199297
5 1 0.1 5 0.0527164533848
10 1.04 0.94 1 0.0064068088453
10 1.04 0.94 2 0.0640154165355
10 1.04 0.94 3 0.0360717307496
10 1.04 0.94 4 0.0561809991382
10 1.04 0.94 5 0.0461974061195
10 1.04 0.94 6 0.012868712531
10 1.04 0.94 7 0.0754565952553
10 1.04 0.94 8 0.0629708378045
10 1.04 0.94 9 0.0345158764012
10 1.04 0.94 10 0.0142406429516


==> data/relsigDiff_CTSVD_drineas_croppedYalefaces.dat <==
2 1 0.8 1 0.0330402713523
2 1 0.8 2 0.0203417061521
10 0.9 0.7 1 0.00989248497182
10 0.9 0.7 2 0.001194087024
10 0.9 0.7 3 0.0195158199493
10 0.9 0.7 4 0.0203404086946
10 0.9 0.7 5 0.0341991663571
10 0.9 0.7 6 0.00593391076276
10 0.9 0.7 7 0.00964303841826
10 0.9 0.7 8 0.0150098970529
10 0.9 0.7 9 0.0176031384835
10 0.9 0.7 10 0.0486435723905
5 1 0.1 1 0.0325077300199
5 1 0.1 2 0.023501231521
5 1 0.1 3 0.0204313667594
5 1 0.1 4 0.0160021666218
5 1 0.1 5 0.0186308130774


==> data/relsigDiff_CTSVD_drineas_ext_Yalefaces_wo_Ambient.dat <==
5 0.5 0.9 1 0.0119185734174
5 0.5 0.9 2 0.00550963141532
5 0.5 0.9 3 0.00118862793516
5 0.5 0.9 4 0.00115886328745
5 0.5 0.9 5 0.00589578431346
10 0.62 0.9 1 0.00331444767978
10 0.62 0.9 2 0.0129441909473
10 0.62 0.9 3 0.00487102578831
10 0.62 0.9 4 0.00510727398422
10 0.62 0.9 5 0.00229966075733
10 0.62 0.9 6 0.00202484249541
10 0.62 0.9 7 0.00481951475015
10 0.62 0.9 8 0.00108586807769
10 0.62 0.9 9 0.00887438523961
10 0.62 0.9 10 0.000227757967619
20 0.83 0.9 1 0.00190884591186
20 0.83 0.9 2 0.00345971251337
20 0.83 0.9 3 0.00848330455237
20 0.83 0.9 4 0.00583126748116
20 0.83 0.9 5 0.00484633459561
20 0.83 0.9 6 0.00567826928205
20 0.83 0.9 7 0.00159641581978
20 0.83 0.9 8 0.0126622518002
20 0.83 0.9 9 0.00327444845847
20 0.83 0.9 10 0.00878244656701
20 0.83 0.9 11 0.0106739726567
20 0.83 0.9 12 0.000846040652661
20 0.83 0.9 13 0.00482792126602
20 0.83 0.9 14 0.0069104957723
20 0.83 0.9 15 0.00971671664667
20 0.83 0.9 16 0.0110564927047
20 0.83 0.9 17 0.011803653882
20 0.83 0.9 18 0.00879748143711
20 0.83 0.9 19 0.0125278126008
20 0.83 0.9 20 0.00779668495771


==> data/relsigDiff_CTSVD_drineas_faces.dat <==
2 1 0.8 1 0.140850397058
2 1 0.8 2 0.11873952845
5 1 1 1 0.0200223095752
5 1 1 2 0.0147536532152
5 1 1 3 0.134678653334
5 1 1 4 0.0123992031893
5 1 1 5 0.0217545411162
10 1.3 1 1 0.0368847012327
10 1.3 1 2 0.0381623888918
10 1.3 1 3 0.0770740717172
10 1.3 1 4 0.0299839412756
10 1.3 1 5 0.0444148896669
10 1.3 1 6 0.0322050640078
10 1.3 1 7 0.0528050254892
10 1.3 1 8 0.0157754445274
10 1.3 1 9 0.0302679359296
10 1.3 1 10 0.0153411002879


==> data/relsigDiff_LTSVD_drineas_V_2D.dat <==
2 1 0.8 1 0.00382366196346
2 1 0.8 2 0.133114641801
5 1 0.1 1 0.00306144322785
5 1 0.1 2 0.0462486817436
5 1 0.1 3 0.0122953069356
5 1 0.1 4 0.094846103656
5 1 0.1 5 0.0224660406035
10 0.7 0.45 1 0.00405399914703
10 0.7 0.45 2 0.0130059009
10 0.7 0.45 3 0.01420226983
10 0.7 0.45 4 0.0293244801249
10 0.7 0.45 5 0.0391943351668
10 0.7 0.45 6 0.0343025195084
10 0.7 0.45 7 0.00343962312351
10 0.7 0.45 8 0.0411891144055
10 0.7 0.45 9 0.057981996708
10 0.7 0.45 10 0.0358161634489


==> data/relsigDiff_LTSVD_drineas_croppedYalefaces.dat <==
2 1 0.8 1 0.0476550125462
2 1 0.8 2 0.0476150009679
5 1 0.1 1 0.00909911014193
5 1 0.1 2 0.00605336555623
5 1 0.1 3 0.0110377478879
5 1 0.1 4 0.0333438966015
5 1 0.1 5 0.04396241625
10 0.46 0.44 1 0.00262470214361
10 0.46 0.44 2 0.012214329554
10 0.46 0.44 3 0.0128264148227
10 0.46 0.44 4 0.00851623322506
10 0.46 0.44 5 0.0122116418396
10 0.46 0.44 6 0.0286101500218
10 0.46 0.44 7 0.00914382789361
10 0.46 0.44 8 0.00325593068002
10 0.46 0.44 9 0.0119902492857
10 0.46 0.44 10 0.0134662263737


==> data/relsigDiff_LTSVD_drineas_ext_Yalefaces_wo_Ambient.dat <==
5 0.3 0.25 1 0.000568067273157
5 0.3 0.25 2 0.00327370362909
5 0.3 0.25 3 0.00589594605431
5 0.3 0.25 4 0.00237218930266
5 0.3 0.25 5 0.00134742482764
10 0.3 0.25 1 0.00194352965874
10 0.3 0.25 2 0.000463627248859
10 0.3 0.25 3 0.00329788199463
10 0.3 0.25 4 0.00420085088721
10 0.3 0.25 5 0.00445253897488
10 0.3 0.25 6 0.00312253903987
10 0.3 0.25 7 0.00245195944359
10 0.3 0.25 8 0.00308393166938
10 0.3 0.25 9 0.00844144849104
10 0.3 0.25 10 0.00129544766076
20 0.35 0.35 1 0.000999858946665
20 0.35 0.35 2 0.000963107285536
20 0.35 0.35 3 0.00289383557904
20 0.35 0.35 4 0.00293069680538
20 0.35 0.35 5 0.00770022905593
20 0.35 0.35 6 0.00518339649035
20 0.35 0.35 7 0.00261917668262
20 0.35 0.35 8 0.00274674296884
20 0.35 0.35 9 0.00879517113102
20 0.35 0.35 10 0.00191880401714
20 0.35 0.35 11 0.00187945988577
20 0.35 0.35 12 0.00228604292912
20 0.35 0.35 13 0.0090021982954
20 0.35 0.35 14 0.0169760479445
20 0.35 0.35 15 0.00289984957467
20 0.35 0.35 16 0.00559855367428
20 0.35 0.35 17 0.0166281275962
20 0.35 0.35 18 0.0112961919851
20 0.35 0.35 19 0.0107236561243
20 0.35 0.35 20 0.0137996024372


==> data/relsigDiff_LTSVD_drineas_faces.dat <==
2 1 0.8 1 0.100024699069
2 1 0.8 2 0.076314218421
5 0.75 0.75 1 0.0258643993358
5 0.75 0.75 2 0.0253298136157
5 0.75 0.75 3 0.0458081274654
5 0.75 0.75 4 0.112740409659
5 0.75 0.75 5 0.00534552098962
10 0.75 0.8 1 0.0231357324834
10 0.75 0.8 2 0.0106668914897
10 0.75 0.8 3 0.0341629435274
10 0.75 0.8 4 0.0515724284425
10 0.75 0.8 5 0.0196505570636
10 0.75 0.8 6 0.0338876740069
10 0.75 0.8 7 0.0161362809977
10 0.75 0.8 8 0.0221788754411
10 0.75 0.8 9 0.0545456287968
10 0.75 0.8 10 0.00733751893215


==> data/speedup_iterate_V_2D_1threads.dat <==
1 3.59 2.88 10.688 13.360 10.775 11.137 10.395
2 2.261 2.52 3.152 4.007 4.211 3.1364 3.897


==> data/speedup_iterate_V_2D_4threads.dat <==
1 1.252 0.922 4.289 4.988 4.075 4.59859 3.5483
2 0.917 0.863 1.521 1.429 1.544 1.4997 1.397


==> data/speedup_iterate_croppedYalefaces_1threads.dat <==
1 5.925 8.31 34.147 36.372 26.92 43.1265 41.137
2 4.932 5.6 8.094 10.538 9.62 8.1504 10.366


==> data/speedup_iterate_croppedYalefaces_4threads.dat <==
1 2.665 3.677 17.308 16.593 14.612 22.3873 19.327
2 2.899 2.806 6.049 5.958 5.924 6.0284 5.862


==> data/speedup_iterate_faces_1threads.dat <==
1 1.334 1.369 2.037 1.629 1.443 2.15049 1.7858
2 0.977 0.946 1.310 1.104 1.063 1.18722 1.1178


==> data/speedup_iterate_faces_4threads.dat <==
1 0.687 0.651 1.082 0.755 0.893 1.1611 0.8444
2 0.512 0.474 0.738 0.552 0.622 0.6802 0.6046


==> data/speedup_iterate_pc_V_2D_1threads.dat <==
1 3.696 2.883 10.715 14.371 11.781 11.1652 10.44455
2 2.603 2.963 3.196 4.094 4.341 3.1794 3.96318


==> data/speedup_iterate_pc_V_2D_4threads.dat <==
1 1.254 0.925 4.306 5.036 4.079 4.6469 3.5565
2 1.081 1.019 1.555 1.467 1.572 1.531 1.426


==> data/speedup_iterate_pc_croppedYalefaces_1threads.dat <==
1 14.049 14.294 50.891 53.380 51.516 50.75108 53.33117
2 4.926 5.750 8.689 10.566 11.089 8.19174 10.8491


==> data/speedup_iterate_pc_croppedYalefaces_4threads.dat <==
1 6.408 6.365 25.836 25.234 24.985 26.15013 24.625304
2 2.903 2.87 6.674 5.983 6.840 6.09158 6.165549


==> data/speedup_iterate_pc_faces_1threads.dat <==
1 1.408 1.451 2.155 2.228 2.178 2.1557 2.2614
2 0.981 0.951 1.314 1.105 1.139 1.1911 1.1225


==> data/speedup_iterate_pc_faces_4threads.dat <==
1 0.685 0.651 1.081 0.989 1.159 1.220739 1.11895
2 0.514 0.476 0.741 0.556 0.627 0.686694 0.60903


==> data/speedup_proj_iter_V_2D_1threads.dat <==
2 3.948 4.3085 3.152 4.007 (k=10)
1 4.944 5.411 10.688 12.361 (k=2)


==> data/speedup_proj_iter_croppedYalefaces_1threads.dat <==
1 15.485 17.4608 34.147 36.3718 (k=2)
2 12.940 14.3682 8.094 10.538 (k=10)


==> data/speedup_proj_iter_faces_1threads.dat <==
1 2.362 2.0928 2.037 1.628 (k=2)
2 1.892 1.8349 1.309 1.103 (k=10)


==> data/test_extra_subspace_iterations.txt <==
]0;IPython: runs/sampling_algo_extra_subspace_iterations1
LTSVD_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 127. number of columns remaining 775
(132098, 6)
[ 0.99894454 -0.93981208]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 651
(132098, 6)
[0.99985045 0.99783012]
iter:1
[ 0.99993882  0.99794248 -0.99564411  0.9930461  -0.8870955  -0.89507473]
[-37429.01365259  -2812.55871123  -4123.56577229  -4826.51831579
  -6474.19745804  -7317.76835852]
recalculated sigma
extra subspace iterations
[ 1.  1. -1.  1.  1.  1.]
[ 1.16415322e-10 -2.91038305e-11  7.27595761e-12 -3.63797881e-12
 -3.63797881e-12  7.27595761e-12]
norm of R: 6501.625579
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44930.878019 36393.784665 8537.093353
k,l:3 3
norm of R: 7776.324418
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36393.784665 32309.573741 4084.210924
time 0.687812
seed 0
time 0.687812
delta/sigma_k:0.112223 0.004530
error in angle: 1.903997 47.171261
k,l:2 2
delta/sigma_k:0.190005 0.018399
error in angle: 0.761574 7.864925
princos:
[0.99979053 0.99239382]
[1.17273952 7.07125785]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 124. number of columns remaining 778
(132098, 6)
[ 0.99927595 -0.97782277]
(132098, 6)
number of unique columns sampled 124. number of columns remaining 654
(132098, 6)
[ 0.99968487 -0.98907674]
(132098, 6)
number of unique columns sampled 127. number of columns remaining 527
(132098, 6)
[ 0.99993196 -0.99735038]
iter:1
[ 0.99997168  0.99944997 -0.99240749 -0.45382959 -0.05798068 -0.28308622]
[-26683.36560208  -2331.25785127  -5098.23136763  -4081.04232184
  -8033.97680193  -7851.81525674]
recalculated sigma
extra subspace iterations
[ 1.  1. -1. -1.  1. -1.]
[-2.91038305e-11  2.18278728e-11 -7.27595761e-12  3.63797881e-12
  3.63797881e-12  1.45519152e-11]
norm of R: 5307.893888
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44907.468994 36735.845941 8171.623053
k,l:3 3
norm of R: 7749.310443
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36735.845941 32223.100944 4512.744997
time 0.838956
seed 0
time 0.838956
delta/sigma_k:0.122843 0.004824
error in angle: 1.717205 43.729961
k,l:2 2
delta/sigma_k:0.181966 0.017887
error in angle: 0.649552 6.608007
princos:
[0.99989593 0.99251695]
[0.82662536 7.01371446]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_US_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 139. number of columns remaining 763
(132098, 6)
[ 0.99957603 -0.96883043]
(132098, 6)
number of unique columns sampled 139. number of columns remaining 624
(132098, 6)
[0.99992742 0.99435548]
iter:1
[ 0.99935387  0.95151005  0.35812716 -0.15023873 -0.07955352 -0.96116142]
[-64500.10487414 -10583.85187457 -13706.28198635 -11591.83711509
  -9503.50138194  -9874.57583686]
recalculated sigma
extra subspace iterations
[1. 1. 1. 1. 1. 1.]
[ 5.82076609e-11  4.36557457e-11  4.36557457e-11  5.82076609e-11
 -1.45519152e-11 -2.54658516e-11]
norm of R: 6496.042423
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44729.603937 41397.569690 3332.034248
k,l:3 3
norm of R: 13008.213935
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 41397.569690 35613.571485 5783.998205
time 0.697249
seed 0
time 0.697249
delta/sigma_k:0.139718 0.116889
error in angle: 2.249000 2.688241
k,l:2 2
delta/sigma_k:0.074493 0.013981
error in angle: 1.949573 10.387239
princos:
[0.99984736 0.98054421]
[ 1.00109559 11.32058067]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_US_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_US_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99956492 -0.99244324]
iter:1
[ 0.99931408  0.96579821  0.28853161  0.34365727 -0.22627932 -0.73920356]
[-82153.72815522 -13179.17962369 -11876.21587585 -14375.82100815
 -12825.04360666  -9583.84951508]
recalculated sigma
extra subspace iterations
[ 1.  1.  1. -1. -1.  1.]
[0.00000000e+00 1.45519152e-11 0.00000000e+00 4.36557457e-11
 3.63797881e-12 1.81898940e-11]
norm of R: 9547.060222
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44357.693811 36886.115307 7471.578504
k,l:3 3
norm of R: 16904.545192
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 36886.115307 35822.458879 1063.656428
time 0.610511
seed 0
time 0.610511
delta/sigma_k:0.028836 0.008878
error in angle: 15.892862 51.620458
k,l:2 2
delta/sigma_k:0.168439 0.005714
error in angle: 1.277784 37.664453
princos:
[0.99965297 0.97788876]
[ 1.50950299 12.07112319]
[1. 1.]
[0. 0.]
[0. 0.]
LTSVD_ES_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using LTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 131. number of columns remaining 771
(132098, 6)
[ 0.99891108 -0.96307872]
(132098, 6)
number of unique columns sampled 118. number of columns remaining 653
(132098, 6)
[ 0.99977529 -0.99517541]
iter:1
[ 0.99990026 -0.99012717  0.22601108  0.19765595 -0.9357449  -0.92967483]
[-49282.33416339  -5316.7056416  -10117.92132159  -9860.47785023
  -6929.15893342  -5782.62163547]
recalculated sigma
extra subspace iterations
[ 1.  1.  1. -1.  1.  1.]
[ 0.00000000e+00 -4.36557457e-11  2.18278728e-11 -7.27595761e-12
 -7.27595761e-12 -1.09139364e-11]
norm of R: 7091.335583
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44949.465893 42484.799380 2464.666513
k,l:3 3
norm of R: 11788.997766
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 42484.799380 36266.000833 6218.798547
time 2.332746
seed 0
time 2.332746
delta/sigma_k:0.146377 0.139489
error in angle: 1.895703 1.989314
k,l:2 2
delta/sigma_k:0.054832 0.018804
error in angle: 2.877199 8.389643
princos:
[0.99974849 0.99365989]
[1.28506893 6.45528807]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_ES_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_ES_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 130. number of columns remaining 772
(132098, 6)
[ 0.99928955 -0.95258965]
(132098, 6)
number of unique columns sampled 120. number of columns remaining 652
(132098, 6)
[ 0.99961403 -0.98750863]
(132098, 6)
number of unique columns sampled 117. number of columns remaining 535
(132098, 6)
[ 0.99990463 -0.99621308]
iter:1
[ 0.99997263  0.99723874  0.98170521 -0.99186442 -0.88737449  0.89952837]
[-36690.05467599  -3581.15326691 -10775.77065508  -4202.38810797
  -5453.77631367  -6475.5170414 ]
recalculated sigma
extra subspace iterations
[ 1.  1. -1.  1.  1. -1.]
[-5.82076609e-11 -1.45519152e-11  2.91038305e-11  1.45519152e-11
  1.45519152e-11  7.27595761e-12]
norm of R: 6212.963969
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44980.734068 43819.057366 1161.676702
k,l:3 3
norm of R: 7590.166870
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 43819.057366 36174.667895 7644.389471
time 3.308854
seed 0
time 3.308854
delta/sigma_k:0.174454 0.165691
error in angle: 0.992907 1.045417
k,l:2 2
delta/sigma_k:0.025826 0.019486
error in angle: 5.348273 7.088242
princos:
[0.99977921 0.99640699]
[1.20401596 4.8584407 ]
[1. 1.]
[0. 0.]
[0. 0.]
CTSVD_LS_no_scaling_iterate_V_2D_4threads_20201104
average time taken for SVD(A) 13.759733
average time taken for SVD(A^TA) 2.620008
Computing SVD using CTSVD_LS_no_scaling['k', 'epsilon', 'delta']= (2, 0.7, 0.6) for V_2D using 


(132098, 6)
number of unique columns sampled 122. number of columns remaining 902
(132098, 6)
number of unique columns sampled 141. number of columns remaining 761
(132098, 6)
[ 0.99955916 -0.99217964]
iter:1
[ 0.99931275  0.96750371 -0.93448735  0.36904129  0.41314659  0.74494076]
[-82150.63670869 -13120.09727164 -10951.04473698 -13073.49829091
 -13282.49307005 -10550.88479367]
recalculated sigma
extra subspace iterations
[ 1.  1.  1. -1. -1.  1.]
[-5.82076609e-11 -2.18278728e-11 -1.45519152e-11 -7.27595761e-12
 -3.63797881e-12  1.09139364e-11]
norm of R: 9416.413412
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 44361.366585 35912.742618 8448.623966
k,l:3 3
norm of R: 11333.820313
norm of S: 0.000000
sigma_k,sigma_kplus1,delta: 35912.742618 34778.104078 1134.638541
time 0.574953
seed 0
time 0.574953
delta/sigma_k:0.031594 0.017985
error in angle: 9.988926 17.547464
k,l:2 2
delta/sigma_k:0.190450 0.005797
error in angle: 1.114550 36.618447
princos:
[0.99966506 0.97666316]
[ 1.48296435 12.40243342]
[1. 1.]
[0. 0.]
[0. 0.]


==> data/time_SVDATA_V_2D_1threads.dat <==
1 3.29017882 8.39
2 3.97093206 8.39


==> data/time_SVDATA_V_2D_4threads.dat <==
1 1.14948865 2.75
2 1.51320264 2.75


==> data/time_SVDATA_croppedYalefaces_1threads.dat <==
1 8.55692735 15.23
2 10.28883101 15.23
 


==> data/time_SVDATA_croppedYalefaces_4threads.dat <==
1 4.84430803 6.86
2 5.88264095 6.86


==> data/time_SVDATA_faces_1threads.dat <==
1 0.07125661 0.13
2 0.08654945 0.13




==> data/time_SVDATA_faces_4threads.dat <==
1 0.03867588 0.069
2 0.04983615 0.069


==> data/tm_COLRSVD_Yalefaces_1threads.dat <==
5 -1 2 [554.51819395] [185.13255613]
20 -1 2 [764.38929352] [205.05338201]
5 3 0 [286.24092846] [180.14704899]
5 3 1 [288.05177319] [180.69726794]
20 3 0 [335.22211195] [178.69083711]
20 3 1 [340.21430168] [183.41973166]


==> data/tm_COLRSVD_ext_Yalefaces_wo_Ambient_mean_centered.dat <==
5 3 1 [108.97234059] [172.80520771]
20 3 1 [159.47991212] [130.69925631]


==> data/tm_COLRSVD_ext_Yalefaces_wo_Ambient_mean_centered_1threads_20200927.dat <==
5 3 1 [109.82910921] [176.61450596]
20 3 1 [159.98495022] [186.90864231]


==> data/tm_CTSVD_ES_no_scaling_Yalefaces1threads_split_into_4_20200928.dat <==
5 0.6 0.6 [565.81029921] [89.88829198]
20 0.6 0.6 [499.41483945] [90.08521856]


==> data/tm_CTSVD_ES_no_scaling_pc_Yalefaces1threads_split_into_4_20200928.dat <==
5 0.6 0.6 [445.32561324] [92.42375256]
20 0.6 0.6 [377.87210379] [92.37309474]


==> data/tm_CTSVD_LS_no_scaling_Yalefaces1threads_split_into_4_20200926.dat <==
5 0.6 0.6 [33.1525759] [95.10895833]
20 0.6 0.6 [111.56783008] [95.16818281]


==> data/tm_CTSVD_LS_no_scaling_iterate_Yalefaces_1threads.dat <==
5 0.6 0.6 [482.80539547] [269.59033044]
20 0.6 0.6 [622.72117546] [558.14582135]
5 0.6 0.6 [483.66258405] [198.52324036]
20 0.6 0.6 [600.35855549] [402.96370095]


==> data/tm_CTSVD_LS_no_scaling_iterate_Yalefaces_1threads_20200928.dat <==
5 0.6 0.6 [41.14272241] [168.46784836]
20 0.6 0.6 [303.90141119] [341.96294381]


==> data/tm_CTSVD_LS_no_scaling_iterate_Yalefaces_8threads.dat <==
5 0.6 0.6 [43.76850336] [165.9441643]
20 0.6 0.6 [159.40301528] [303.10714792]


==> data/tm_CTSVD_LS_no_scaling_pc_Yalefaces1threads_split_into_4_20200926.dat <==
5 0.6 0.6 [29.25005391] [94.38736636]
20 0.6 0.6 [110.87596445] [95.52317138]


==> data/tm_CTSVD_US_no_scaling_Yalefaces1threads_split_into_4_20200926.dat <==
5 0.6 0.6 [35.91737108] [98.17584947]
20 0.6 0.6 [121.41248833] [95.80494297]


==> data/tm_CTSVD_US_no_scaling_iterate_Yalefaces_1threads.dat <==
5 0.6 0.6 [472.46614054] [239.06007786]
20 0.6 0.6 [538.27046317] [454.43762938]
5 0.6 0.6 [473.06155681] [222.0570341]
20 0.6 0.6 [565.27379673] [399.99520185]


==> data/tm_CTSVD_US_no_scaling_iterate_Yalefaces_1threads_20200928.dat <==
5 0.6 0.6 [42.35165413] [204.35162244]
20 0.6 0.6 [192.00461836] [181.34561892]


==> data/tm_CTSVD_US_no_scaling_iterate_Yalefaces_1threads_20200929.dat <==
5 0.6 0.6 [42.10574978] [163.60896945]
20 0.6 0.6 [198.19109253] [180.9643458]


==> data/tm_CTSVD_US_no_scaling_iterate_Yalefaces_8threads_20200930.dat <==
5 0.6 0.6 [41.7349692] [180.52711263]
20 0.6 0.6 [111.00375305] [167.73285763]


==> data/tm_CTSVD_US_no_scaling_pc_Yalefaces1threads_split_into_4_20200926.dat <==
5 0.6 0.6 [30.68619745] [95.07427334]
20 0.6 0.6 [116.4543626] [95.26203895]


==> data/tm_CTSVD_no_scaling_iterate_Yalefaces_8threads.dat <==
5 0.6 0.6 [43.98529681] [180.55661386]
20 0.6 0.6 [155.44054278] [165.77772274]


==> data/tm_CTSVD_no_scaling_pc_iterate_Yalefaces_8threads.dat <==
5 0.6 0.6 [39.34459007] [176.2883475]
20 0.6 0.6 [135.28581017] [167.74674155]


==> data/tm_LTSVD_ES_no_scaling_Yalefaces1threads_split_into_4_20200928.dat <==
5 0.6 0.6 [572.87114997] [86.92614105]
20 0.6 0.6 [533.51504135] [92.27651246]


==> data/tm_LTSVD_ES_no_scaling_pc_Yalefaces1threads_split_into_4_20200928.dat <==
5 0.6 0.6 [442.16359048] [90.15343369]
20 0.6 0.6 [459.54528149] [93.73708637]


==> data/tm_LTSVD_US_no_scaling_Yalefaces1threads_split_into_4_20200926.dat <==
5 0.6 0.6 [51.13713351] [95.03620838]
20 0.6 0.6 [205.27395443] [96.79092026]


==> data/tm_LTSVD_US_no_scaling_iterate_Yalefaces_1threads.dat <==
5 0.6 0.6 [456.87200405] [233.51920655]
20 0.6 0.6 [791.69391121] [478.71712722]
5 0.6 0.6 [462.93255623] [246.20677327]
20 0.6 0.6 [765.46287371] [485.85530033]


==> data/tm_LTSVD_US_no_scaling_iterate_Yalefaces_1threads_20200928.dat <==
5 0.6 0.6 [51.64404955] [254.14853351]
20 0.6 0.6 [438.8882269] [212.42800229]


==> data/tm_LTSVD_US_no_scaling_iterate_Yalefaces_1threads_20200929.dat <==
5 0.6 0.6 [50.7836949] [166.34919661]
20 0.6 0.6 [445.33699282] [180.84113987]


==> data/tm_LTSVD_US_no_scaling_iterate_Yalefaces_8threads_20200930.dat <==
5 0.6 0.6 [38.56990879] [185.49195183]
20 0.6 0.6 [130.58808781] [168.45791236]


==> data/tm_LTSVD_US_no_scaling_pc_Yalefaces1threads_split_into_4_20200926.dat <==
5 0.6 0.6 [50.86600744] [95.72017736]
20 0.6 0.6 [204.1140644] [95.61763816]


==> data/tm_LTSVD_no_scaling_iterate_Yalefaces_8threads.dat <==
5 0.6 0.6 [45.34223928] [174.06922626]
20 0.6 0.6 [161.14836768] [163.55093388]


==> data/tm_LTSVD_no_scaling_pc_iterate_Yalefaces_8threads.dat <==
5 0.6 0.6 [35.94726531] [176.9935063]
20 0.6 0.6 [115.36638142] [169.11490597]


==> data/tm_RSVD_Yalefaces_1threads.dat <==
5 -1 2 [421.31561007] [181.32819741]
20 -1 2 [578.95248141] [182.11490929]
5 3 0 [284.09355408] [177.41381427]
5 3 1 [288.94808908] [180.78910318]
20 3 0 [335.43390499] [178.05256568]
20 3 1 [341.32766163] [181.40909495]


==> data/tm_RSVD_ext_Yalefaces_wo_Ambient_mean_centered.dat <==
5 3 1 [108.80412192] [174.69191736]
20 3 1 [159.31682385] [131.38198695]


==> data/tm_RSVD_ext_Yalefaces_wo_Ambient_mean_centered_1threads_20200927.dat <==
5 3 1 [108.42758377] [190.32213523]
20 3 1 [160.77394092] [174.34933031]


==> data/tm_proj_iter_Yalefaces_1threads.dat <==
1 288.948 288.05177319 456.87200405 472.46614054 (k=5)
2 341.327 340.21430168 791.69391121 538.27046317 (k=20)

